High Sensitivity Observations of the Water Megamasers of NGC 1068: Precise Astrometry and Detailed Kinematics

We present High Sensitivity Array observation of the water megamasers of NGC 1068. We obtain absolute astrometry with 0.3 mas precision that confirms the association of the disk masers with the nuclear radio continuum source S1. The new observations reveal two new blueshifted groups of disk masers. We also detect the 22 GHz continuum on short interferometric baselines. The position-velocity diagram of the disk masers shows a curve consistent with a nonaxisymmetric distribution of maser spots. The curve is probably the result of spiral arms with a constant pitch angle of roughly 5 degrees. The disk kinematics are consistent with Keplerian rotation and low turbulent speeds. The inferred central mass is 17 million solar masses. On the basis of disk stability arguments, the mass of the molecular disk is roughly 110 thousand solar masses. The disk masers further resolve into filamentary structures suggesting an ordered magnetic field threading the maser disk. The magnetic field strengths must be greater than 1.6 mG to withstand turbulent motions in the partially ionized molecular gas. We note apparent asymmetries in the molecular disk that might be explained by anisotropic heating by a misaligned inner accretion disk. The new observations also detect the fainter jet masers north of the disk masers. The distribution and kinematics of the jet masers are consistent with an expanding ring of molecular gas.

==> table1.txt <==
Title: High Sensitivity Observations of the Water Megamasers of NGC 1068
Authors: J. F. Gallimore and C. M. V. Impellizzeri
Table: Component S1 (disk) maser positions and velocities
================================================================================
Byte-by-byte Description of file: S1-mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  4 I4     --      Channel       Channel number
   6- 12 F7.2   km/s    V(LSRK)       Recessional velocity (LSRK)
  14- 18 F5.1   mJy     Flux          Integrated flux density
  20- 22 F3.1   mJy     FluxUnc       Flux density uncertainty
  24- 30 F7.3   mas     RAOffset      East offset
  32- 36 F5.3   mas     RaOffsetUnc   East offset uncertainty
  38- 43 F6.3   mas     DecOffset     North offset
  45- 49 F5.3   mas     DecOffsetUnc  North offset uncertainty
  51- 51 I1     --      Group         Maser group
  53- 54 I2     --      Subgroup      Maser subgroup
--------------------------------------------------------------------------------
Note (1):   Offsets are relative to
     	    RA(J2000) = 02h 42m 40.70905s
	    Dec(J2000) = -00d 00' 47.945"
Note (2):   The maser groups are encoded as
     	    1 = R1
	    2 = R2
	    3 = R3
	    4 = R4
	    5 = G1
	    6 = B1
	    7 = B2
	    8 = B3
	    9 = B4
Note (3):   Subgroups are encoded as
     	    0 = "a"
	    1 = "b"
	    and so on.
--------------------------------------------------------------------------------
 479 1381.63  22.8 1.8  -8.853 0.015 13.379 0.064 1  0 
 480 1381.20  29.6 2.1  -8.906 0.011 13.560 0.042 1  0 
 481 1380.78  22.8 1.8  -8.873 0.015 13.323 0.068 1  0 
 482 1380.36  13.5 1.6  -8.871 0.030 13.537 0.130 1  0 
 483 1379.93   7.8 1.0  -8.900 0.021 13.629 0.060 1  0 
 437 1399.46  21.5 2.3  -9.193 0.019 10.523 0.052 2  1 
 438 1399.04  17.9 2.2  -9.103 0.021 10.294 0.087 2  1 
 447 1395.22  16.7 1.6  -9.160 0.016 10.473 0.054 2  1 
 448 1394.79  20.4 2.1  -9.133 0.024 10.290 0.100 2  1 
 449 1394.37  20.3 2.2  -9.193 0.023 10.577 0.110 2  1 
 450 1393.94  18.8 1.6  -9.067 0.013  9.923 0.041 2  1 
 451 1393.52  26.2 3.8  -9.085 0.075 10.115 0.300 2  1 
 466 1387.15  27.2 3.6  -9.449 0.037 11.012 0.180 2  0 
 467 1386.72  12.6 1.8  -9.459 0.021 10.848 0.051 2  0 
 468 1386.30  18.0 3.2  -9.561 0.039 10.856 0.210 2  0 
 487 1378.23  16.0 1.9 -10.151 0.024 10.961 0.057 2  0 
 359 1432.58  43.8 3.3  -6.243 0.041  6.170 0.130 3  3 
 360 1432.16  40.1 2.4  -6.586 0.015  7.138 0.062 3  3 
 361 1431.73  63.8 2.9  -6.480 0.019  6.934 0.068 3  3 
 362 1431.31  60.6 2.4  -6.529 0.013  6.987 0.047 3  3 
 363 1430.88  57.3 2.3  -6.597 0.012  7.088 0.046 3  3 
 364 1430.46  64.0 2.4  -6.543 0.011  6.924 0.038 3  3 
 365 1430.04  66.3 2.3  -6.587 0.012  6.962 0.042 3  3 
 366 1429.61 110.6 2.7  -6.578 0.009  7.050 0.034 3  3 
 367 1429.19 134.4 2.4  -6.561 0.005  6.941 0.018 3  3 
 368 1428.76 128.3 2.3  -6.540 0.005  6.914 0.017 3  3 
 369 1428.34 117.2 2.4  -6.527 0.005  6.905 0.019 3  3 
 370 1427.91 129.2 2.3  -6.526 0.004  6.873 0.015 3  3 
 371 1427.49 138.7 2.4  -6.534 0.004  6.940 0.016 3  3 
 372 1427.06 140.0 2.2  -6.554 0.005  6.958 0.017 3  3 
 373 1426.64 141.1 2.3  -6.587 0.005  7.041 0.020 3  3 
 374 1426.21 141.7 2.4  -6.568 0.005  6.967 0.018 3  3 
 375 1425.79 164.4 2.3  -6.568 0.004  6.948 0.016 3  3 
 376 1425.36 185.0 2.5  -6.552 0.004  6.942 0.014 3  3 
 377 1424.94 173.6 2.4  -6.577 0.005  6.975 0.016 3  3 
 378 1424.52 130.1 2.4  -6.622 0.006  7.077 0.022 3  3 
 379 1424.09 111.0 2.6  -6.668 0.008  7.133 0.026 3  3 
 380 1423.67  97.5 2.5  -6.767 0.008  7.258 0.024 3  3 
 381 1423.24 103.6 2.6  -6.870 0.008  7.385 0.026 3  3 
 382 1422.82 101.7 2.7  -6.902 0.007  7.373 0.022 3  3 
 383 1422.39 107.2 2.5  -6.871 0.006  7.342 0.024 3  3 
 384 1421.97  91.6 2.5  -6.882 0.008  7.437 0.027 3  3 
 385 1421.54  93.8 2.5  -6.914 0.007  7.410 0.025 3  3 
 386 1421.12 114.2 2.5  -6.962 0.005  7.427 0.017 3  3 
 387 1420.69 119.9 2.4  -6.980 0.004  7.431 0.015 3  3 
 388 1420.27  85.2 2.4  -6.973 0.007  7.406 0.024 3  3 
 389 1419.84  66.8 2.6  -6.930 0.012  7.424 0.040 3  3 
 390 1419.42  49.8 2.8  -6.907 0.021  7.435 0.062 3  3 
 391 1419.00  41.9 3.8  -6.787 0.040  7.235 0.130 3  3 
 392 1418.57  23.5 2.8  -6.821 0.026  7.206 0.095 3  3 
 393 1418.15  27.1 2.7  -7.038 0.023  7.662 0.084 3  2 
 394 1417.72  39.1 3.3  -7.016 0.025  7.565 0.092 3  2 
 395 1417.30  48.3 2.4  -7.026 0.010  7.395 0.033 3  2 
 396 1416.87  72.9 2.4  -7.098 0.008  7.514 0.029 3  2 
 397 1416.45  79.4 2.3  -7.084 0.007  7.426 0.025 3  2 
 398 1416.02  84.1 2.6  -7.111 0.007  7.536 0.024 3  2 
 399 1415.60  88.8 2.5  -7.086 0.008  7.515 0.030 3  2 
 400 1415.17 113.8 1.5  -7.119 0.002  7.515 0.005 3  2 
 401 1414.75 198.3 1.8  -7.076 0.002  7.561 0.004 3  2 
 402 1414.32 246.3 2.0  -7.048 0.002  7.455 0.007 3  2 
 403 1413.90 201.7 2.2  -7.084 0.002  7.540 0.008 3  2 
 404 1413.48 174.7 2.0  -7.075 0.003  7.482 0.009 3  2 
 405 1413.05 146.8 1.7  -7.092 0.002  7.498 0.008 3  2 
 406 1412.63 172.3 2.0  -7.084 0.002  7.554 0.009 3  2 
 407 1412.20 172.8 1.9  -7.108 0.002  7.530 0.008 3  2 
 408 1411.78 168.9 1.8  -7.103 0.002  7.528 0.008 3  2 
 409 1411.35 163.3 2.1  -7.100 0.003  7.558 0.009 3  2 
 410 1410.93 175.0 1.9  -7.148 0.002  7.530 0.007 3  2 
 411 1410.50 234.8 2.1  -7.168 0.002  7.515 0.005 3  2 
 412 1410.08 256.3 2.1  -7.185 0.002  7.527 0.005 3  2 
 413 1409.65 205.3 2.1  -7.203 0.002  7.529 0.007 3  2 
 414 1409.23 170.9 2.0  -7.210 0.003  7.544 0.009 3  2 
 415 1408.80 155.2 2.1  -7.251 0.003  7.603 0.011 3  2 
 416 1408.38 141.9 2.1  -7.242 0.003  7.598 0.013 3  2 
 417 1407.96 140.8 2.1  -7.252 0.003  7.592 0.012 3  2 
 418 1407.53 124.6 2.1  -7.244 0.004  7.529 0.014 3  2 
 419 1407.11  79.9 2.3  -7.242 0.006  7.474 0.025 3  1 
 420 1406.68  60.2 2.4  -7.203 0.009  7.338 0.037 3  1 
 421 1406.26  79.3 2.2  -7.210 0.008  7.281 0.029 3  1 
 422 1405.83 109.1 2.1  -7.183 0.004  7.210 0.018 3  1 
 423 1405.41 130.0 2.1  -7.174 0.003  7.140 0.014 3  1 
 424 1404.98 125.1 2.1  -7.158 0.003  7.102 0.013 3  1 
 425 1404.56 132.1 2.1  -7.158 0.003  7.104 0.013 3  1 
 426 1404.13 145.7 2.1  -7.172 0.003  7.117 0.013 3  1 
 427 1403.71 136.7 2.2  -7.178 0.004  7.144 0.014 3  1 
 428 1403.28 117.9 2.3  -7.187 0.005  7.151 0.020 3  1 
 429 1402.86  94.3 2.6  -7.283 0.009  7.357 0.033 3  1 
 430 1402.44  82.5 3.1  -7.250 0.013  7.375 0.047 3  1 
 431 1402.01  71.7 3.2  -7.251 0.015  7.405 0.057 3  1 
 432 1401.59  60.2 3.2  -7.249 0.020  7.475 0.075 3  1 
 433 1401.16  47.0 3.5  -7.312 0.029  7.588 0.110 3  1 
 434 1400.74  58.1 4.2  -7.308 0.036  7.385 0.130 3  1 
 435 1400.31  46.1 3.6  -7.455 0.042  7.859 0.140 3  0 
 436 1399.89  48.9 4.1  -7.323 0.027  7.364 0.120 3  1 
 437 1399.46  26.8 3.4  -7.450 0.047  7.992 0.200 3  0 
 438 1399.04  35.3 4.5  -7.358 0.036  7.719 0.150 3  0 
 439 1398.61  72.9 3.6  -7.324 0.021  7.567 0.066 3  1 
 440 1398.19  71.1 3.0  -7.328 0.015  7.457 0.050 3  1 
 441 1397.76  72.6 3.5  -7.323 0.020  7.593 0.069 3  0 
 442 1397.34  57.1 3.5  -7.280 0.022  7.474 0.075 3  1 
 443 1396.92  52.6 3.7  -7.289 0.031  7.431 0.110 3  1 
 444 1396.49  56.0 3.7  -7.298 0.027  7.437 0.099 3  1 
 445 1396.07  59.7 3.3  -7.367 0.023  7.584 0.081 3  0 
 446 1395.64  59.8 2.9  -7.353 0.015  7.457 0.061 3  1 
 447 1395.22  54.9 3.5  -7.252 0.022  7.134 0.085 3  1 
 448 1394.79  40.2 2.9  -7.335 0.027  7.440 0.074 3  1 
 449 1394.37  39.3 3.7  -7.373 0.042  7.390 0.150 3  1 
 450 1393.94  40.2 2.4  -7.378 0.018  7.256 0.026 3  1 
 451 1393.52  37.9 3.1  -7.533 0.017  7.796 0.087 3  0 
 452 1393.09  51.5 2.3  -7.485 0.009  7.612 0.038 3  0 
 453 1392.67  48.4 2.7  -7.493 0.014  7.656 0.062 3  0 
 454 1392.24  38.0 2.4  -7.505 0.015  7.579 0.060 3  0 
 455 1391.82  43.3 2.8  -7.492 0.016  7.622 0.062 3  0 
 456 1391.40  48.9 4.8  -7.570 0.035  7.893 0.140 3  0 
 457 1390.97   9.8 1.5  -7.458 0.023  7.061 0.072 3  1 
 458 1390.55  10.8 1.9  -7.541 0.033  7.706 0.075 3  0 
 459 1390.12  20.1 2.8  -7.423 0.027  7.504 0.100 3  0 
 460 1389.70  29.2 4.1  -7.609 0.037  7.880 0.150 3  0 
 462 1388.85  26.9 3.9  -7.549 0.050  7.656 0.160 3  0 
 470 1385.45  31.8 3.8  -7.453 0.067  7.938 0.190 3  0 
 471 1385.03  30.5 3.2  -7.396 0.030  8.084 0.120 3  0 
 472 1384.60  40.9 2.4  -7.405 0.011  8.144 0.044 3  0 
 473 1384.18  26.1 2.1  -7.426 0.015  8.249 0.061 3  0 
 278 1466.98   7.0 0.9  -5.256 0.023  5.200 0.067 4  0 
 286 1463.58   8.7 0.9  -5.024 0.018  4.268 0.054 4  0 
 287 1463.16   8.4 0.9  -5.277 0.019  5.228 0.055 4  0 
 289 1462.31   7.6 0.9  -5.142 0.021  4.636 0.061 4  0 
 290 1461.88   7.1 0.9  -5.022 0.022  4.761 0.066 4  0 
 291 1461.46   8.0 0.9  -5.128 0.020  4.679 0.058 4  0 
 292 1461.03  19.6 2.3  -5.055 0.030  4.845 0.120 4  0 
 293 1460.61  14.4 0.9  -5.072 0.011  4.956 0.033 4  0 
 294 1460.18  15.0 0.9  -5.042 0.011  4.427 0.031 4  0 
 295 1459.76  33.2 1.9  -5.048 0.011  4.742 0.044 4  0 
 296 1459.33  38.2 2.0  -5.053 0.011  4.802 0.047 4  0 
 297 1458.91  44.5 2.0  -5.052 0.009  4.776 0.039 4  0 
 298 1458.49  48.7 2.1  -5.050 0.008  4.798 0.035 4  0 
 299 1458.06  54.9 2.1  -5.047 0.009  4.807 0.037 4  0 
 300 1457.64  63.8 2.1  -5.056 0.006  4.803 0.027 4  0 
 301 1457.21  70.4 2.0  -5.044 0.005  4.799 0.022 4  0 
 302 1456.79  83.1 1.9  -5.047 0.004  4.803 0.017 4  0 
 303 1456.36 107.4 1.9  -5.051 0.004  4.786 0.015 4  0 
 304 1455.94 113.4 1.9  -5.047 0.003  4.787 0.014 4  0 
 305 1455.51 109.4 2.0  -5.054 0.004  4.791 0.015 4  0 
 306 1455.09  93.0 2.2  -5.055 0.005  4.760 0.020 4  0 
 307 1454.66  83.4 2.2  -5.064 0.005  4.759 0.022 4  0 
 308 1454.24  79.6 2.2  -5.075 0.006  4.746 0.023 4  0 
 309 1453.81  77.7 2.3  -5.082 0.007  4.731 0.025 4  0 
 310 1453.39  97.7 2.7  -5.176 0.009  4.883 0.032 4  0 
 311 1452.97 110.7 2.9  -5.233 0.008  4.924 0.032 4  0 
 312 1452.54 115.4 2.9  -5.246 0.008  4.949 0.030 4  0 
 313 1452.12  99.6 2.7  -5.240 0.008  4.942 0.033 4  0 
 314 1451.69 111.8 2.8  -5.258 0.008  4.970 0.031 4  0 
 315 1451.27  94.9 2.9  -5.230 0.009  4.858 0.038 4  0 
 316 1450.84  75.0 3.0  -5.157 0.011  4.706 0.049 4  0 
 317 1450.42  79.7 3.2  -5.186 0.013  4.797 0.056 4  0 
 318 1449.99  70.0 3.2  -5.165 0.016  4.611 0.064 4  0 
 319 1449.57  60.8 3.5  -5.101 0.018  4.473 0.084 4  0 
 320 1449.14  48.9 3.0  -5.108 0.017  4.506 0.074 4  0 
 321 1448.72  53.2 3.5  -5.068 0.019  4.378 0.089 4  0 
 322 1448.29  60.7 3.4  -5.101 0.017  4.511 0.072 4  0 
 323 1447.87  72.8 3.7  -5.118 0.017  4.517 0.082 4  0 
 324 1447.45  74.4 3.5  -5.168 0.016  4.639 0.069 4  0 
 325 1447.02  82.5 3.7  -5.154 0.015  4.417 0.069 4  0 
 326 1446.60  79.4 3.6  -5.102 0.014  4.238 0.065 4  0 
 327 1446.17  80.3 3.8  -5.113 0.017  4.278 0.080 4  0 
 328 1445.75  78.5 3.7  -5.124 0.016  4.270 0.071 4  0 
 329 1445.32  82.6 3.8  -5.169 0.016  4.258 0.072 4  0 
 330 1444.90  87.5 3.8  -5.171 0.016  4.233 0.071 4  0 
 331 1444.47  73.4 3.6  -5.149 0.017  4.060 0.076 4  0 
 332 1444.05  72.5 3.8  -5.139 0.018  4.096 0.082 4  0 
 333 1443.62  68.9 3.6  -5.065 0.017  3.639 0.079 4  1 
 334 1443.20  74.5 3.3  -5.089 0.013  3.554 0.060 4  1 
 335 1442.77  79.5 3.1  -5.076 0.010  3.394 0.049 4  1 
 336 1442.35  89.0 3.0  -5.109 0.009  3.483 0.042 4  1 
 337 1441.93  88.5 3.0  -5.118 0.011  3.532 0.047 4  1 
 338 1441.50  77.0 3.1  -5.156 0.012  3.615 0.055 4  1 
 339 1441.08  79.2 3.3  -5.137 0.014  3.663 0.061 4  1 
 340 1440.65  74.4 3.3  -5.108 0.015  3.531 0.064 4  1 
 341 1440.23  78.0 3.3  -5.106 0.013  3.520 0.057 4  1 
 342 1439.80  88.4 3.2  -5.129 0.011  3.537 0.048 4  1 
 343 1439.38  98.2 3.5  -5.116 0.011  3.646 0.050 4  1 
 344 1438.95  91.0 3.5  -5.103 0.011  3.828 0.053 4  1 
 345 1438.53  92.1 3.7  -5.044 0.011  3.697 0.056 4  1 
 346 1438.10  83.7 3.6  -5.036 0.011  3.668 0.055 4  1 
 347 1437.68  96.6 3.9  -5.038 0.010  3.772 0.053 4  1 
 348 1437.25 116.9 3.9  -5.033 0.009  3.784 0.046 4  1 
 349 1436.83 126.3 3.9  -5.041 0.008  4.039 0.041 4  1 
 350 1436.40 127.6 3.8  -5.025 0.008  4.025 0.038 4  1 
 351 1435.98 130.2 3.9  -5.056 0.008  4.004 0.039 4  1 
 352 1435.56 120.4 3.8  -5.062 0.009  3.879 0.041 4  1 
 353 1435.13  77.7 4.9  -5.083 0.011  4.088 0.068 4  1 
 353 1435.13  38.4 4.4  -5.245 0.073  3.025 0.240 4  1 
 354 1434.71  95.3 3.8  -5.066 0.012  3.642 0.055 4  1 
 355 1434.28  70.6 3.6  -5.015 0.014  3.305 0.070 4  1 
 356 1433.86  78.2 3.6  -5.089 0.019  3.363 0.072 4  1 
 357 1433.43  89.0 3.5  -5.263 0.022  3.816 0.076 4  1 
 358 1433.01  92.8 3.5  -5.335 0.025  3.908 0.083 4  1 
 359 1432.58  42.3 2.6  -4.947 0.013  2.746 0.045 4  1 
 360 1432.16  58.6 3.7  -5.157 0.024  3.521 0.091 4  1 
 361 1431.73  47.4 2.8  -4.972 0.013  3.077 0.061 4  1 
 362 1431.31  56.8 3.8  -5.072 0.021  3.416 0.090 4  1 
 363 1430.88  52.8 3.5  -5.070 0.026  3.192 0.097 4  1 
 364 1430.46  49.0 2.8  -5.118 0.021  3.313 0.080 4  1 
 365 1430.04  48.2 3.3  -5.117 0.024  3.270 0.090 4  1 
 366 1429.61  36.1 1.9  -4.919 0.011  2.802 0.042 4  1 
 367 1429.19  58.2 3.2  -5.169 0.015  3.779 0.060 4  1 
 368 1428.76  49.0 3.2  -5.103 0.016  3.573 0.076 4  1 
 369 1428.34  56.4 3.8  -5.070 0.015  3.845 0.078 4  1 
 370 1427.91  47.1 3.6  -5.074 0.016  3.785 0.087 4  1 
 371 1427.49  47.5 3.5  -5.105 0.018  3.720 0.084 4  1 
 372 1427.06  38.7 2.6  -5.111 0.024  3.410 0.087 4  1 
 373 1426.64  25.5 1.9  -4.869 0.014  2.622 0.058 4  1 
 374 1426.21  36.6 2.8  -5.260 0.017  4.179 0.070 4  1 
 376 1425.36  35.6 2.7  -5.281 0.016  4.062 0.062 4  1 
 377 1424.94  35.3 2.7  -5.215 0.030  3.569 0.100 4  1 
 378 1424.52  43.2 3.5  -5.213 0.030  3.499 0.110 4  1 
 379 1424.09  39.4 2.9  -5.246 0.028  3.790 0.100 4  1 
 380 1423.67  40.7 3.3  -5.065 0.027  3.246 0.110 4  1 
 381 1423.24  51.4 3.9  -5.258 0.032  3.681 0.130 4  1 
 382 1422.82  49.7 4.3  -5.215 0.036  3.747 0.150 4  1 
 383 1422.39  25.4 2.2  -5.428 0.020  4.341 0.047 4  1 
 384 1421.97  25.6 2.3  -5.003 0.016  2.897 0.077 4  1 
 385 1421.54  27.8 2.6  -5.039 0.044  2.893 0.190 4  1 
 386 1421.12  30.6 3.5  -5.152 0.041  3.423 0.210 4  1 
 387 1420.69  33.4 2.9  -5.077 0.028  2.995 0.120 4  1 
 388 1420.27  36.7 3.1  -5.083 0.028  3.064 0.120 4  1 
 389 1419.84  34.9 2.8  -5.084 0.030  3.045 0.130 4  1 
 390 1419.42  34.5 2.4  -4.970 0.014  2.593 0.058 4  1 
 391 1419.00  38.8 3.3  -5.062 0.019  3.250 0.098 4  1 
 392 1418.57  44.6 3.7  -5.037 0.026  3.150 0.110 4  1 
 393 1418.15  35.7 2.4  -4.982 0.013  2.920 0.062 4  1 
 394 1417.72  46.9 3.7  -5.019 0.023  3.237 0.094 4  1 
 395 1417.30  60.5 3.9  -5.017 0.021  3.264 0.096 4  1 
 396 1416.87  38.8 2.7  -4.986 0.015  3.059 0.072 4  1 
 397 1416.45  44.3 3.9  -5.003 0.030  3.284 0.140 4  1 
 398 1416.02  34.6 3.7  -5.070 0.029  3.240 0.130 4  1 
 399 1415.60  17.4 1.7  -5.047 0.037  2.489 0.130 4  1 
 437 1399.46  16.9 2.5  -4.813 0.023  3.257 0.100 4  2 
 455 1391.82  23.3 2.5  -4.760 0.023  3.240 0.100 4  2 
 456 1391.40  29.0 2.9  -4.767 0.016  3.310 0.080 4  2 
 457 1390.97  54.9 3.6  -4.803 0.026  3.492 0.110 4  2 
 458 1390.55  52.9 2.7  -4.736 0.012  3.274 0.054 4  2 
 459 1390.12  49.0 2.3  -4.713 0.012  3.152 0.055 4  2 
 460 1389.70  42.3 2.7  -4.753 0.014  3.375 0.068 4  2 
 461 1389.27  63.3 3.6  -4.756 0.023  3.514 0.100 4  2 
 462 1388.85  33.0 3.3  -4.835 0.027  3.653 0.130 4  2 
 463 1388.42  37.5 2.6  -4.775 0.016  3.459 0.071 4  2 
 464 1388.00  47.3 3.6  -4.768 0.028  3.625 0.120 4  2 
 465 1387.57  41.3 3.2  -4.782 0.030  3.465 0.140 4  2 
 466 1387.15  31.1 2.8  -4.713 0.026  3.232 0.110 4  2 
 467 1386.72  48.8 3.9  -4.762 0.028  3.417 0.120 4  2 
 468 1386.30  35.8 2.8  -4.734 0.024  3.269 0.110 4  2 
 469 1385.88  51.9 3.6  -4.783 0.029  3.530 0.130 4  2 
 470 1385.45  22.3 1.8  -4.733 0.014  3.123 0.040 4  2 
 471 1385.03  35.6 2.9  -4.690 0.021  3.129 0.088 4  2 
 472 1384.60  35.5 2.3  -4.661 0.022  2.868 0.084 4  2 
 473 1384.18  56.9 3.1  -4.709 0.015  3.296 0.065 4  2 
 474 1383.75  63.8 2.4  -4.782 0.010  3.569 0.043 4  2 
 475 1383.33  59.7 2.6  -4.718 0.013  3.263 0.057 4  2 
 476 1382.90  62.2 3.1  -4.701 0.015  3.243 0.068 4  2 
 477 1382.48  62.0 3.1  -4.676 0.015  3.132 0.068 4  2 
 478 1382.05  55.7 2.7  -4.695 0.015  3.139 0.070 4  2 
 479 1381.63  58.1 2.8  -4.682 0.014  3.084 0.061 4  2 
 480 1381.20  57.5 2.5  -4.680 0.013  3.152 0.052 4  2 
 481 1380.78  59.6 2.5  -4.733 0.013  3.253 0.056 4  2 
 482 1380.36  67.1 2.7  -4.718 0.012  3.290 0.054 4  2 
 483 1379.93  60.0 2.3  -4.734 0.012  3.401 0.050 4  2 
 484 1379.51  52.6 3.0  -4.689 0.018  3.271 0.079 4  2 
 485 1379.08  37.7 2.7  -4.640 0.020  3.122 0.095 4  2 
 486 1378.66  41.0 3.4  -4.626 0.028  3.158 0.130 4  2 
 487 1378.23  38.0 3.3  -4.575 0.026  2.827 0.110 4  2 
 488 1377.81  41.3 3.5  -4.597 0.030  2.925 0.140 4  2 
 489 1377.38  37.1 2.8  -4.690 0.026  3.275 0.120 4  2 
 490 1376.96  34.2 3.2  -4.646 0.028  3.064 0.130 4  2 
 491 1376.53  38.6 3.2  -4.636 0.028  3.129 0.120 4  2 
 492 1376.11  32.3 3.3  -4.595 0.032  3.106 0.140 4  2 
 493 1375.68  41.7 3.4  -4.609 0.026  3.032 0.120 4  2 
 494 1375.26  43.8 3.2  -4.587 0.022  2.969 0.097 4  2 
 495 1374.84  49.7 3.0  -4.614 0.017  2.902 0.079 4  2 
 496 1374.41  48.4 2.5  -4.622 0.014  2.872 0.065 4  2 
 497 1373.99  53.6 2.8  -4.644 0.015  2.973 0.068 4  2 
 498 1373.56  59.5 2.6  -4.614 0.012  2.936 0.052 4  2 
 499 1373.14  75.8 2.8  -4.576 0.011  2.718 0.049 4  2 
 500 1372.71  79.8 2.5  -4.577 0.009  2.780 0.039 4  2 
 501 1372.29  85.4 2.7  -4.587 0.009  2.850 0.040 4  2 
 502 1371.86  81.6 2.5  -4.595 0.009  2.971 0.039 4  2 
 503 1371.44  94.9 2.5  -4.630 0.007  3.168 0.033 4  2 
 504 1371.01  99.8 2.5  -4.621 0.007  3.269 0.031 4  3 
 505 1370.59  85.4 2.3  -4.597 0.007  3.314 0.030 4  3 
 506 1370.16  88.9 2.3  -4.598 0.006  3.378 0.028 4  3 
 507 1369.74  87.1 2.4  -4.564 0.008  3.299 0.034 4  3 
 508 1369.32  79.6 2.3  -4.549 0.009  3.210 0.038 4  3 
 509 1368.89  83.8 2.5  -4.535 0.009  3.233 0.038 4  3 
 510 1368.47  87.0 2.6  -4.522 0.008  3.143 0.039 4  3 
 511 1368.04  90.9 2.6  -4.541 0.008  3.257 0.036 4  3 
 512 1367.62  94.9 2.5  -4.521 0.008  3.254 0.034 4  3 
 513 1367.19  97.9 2.6  -4.535 0.007  3.278 0.035 4  3 
 514 1366.77 104.2 2.5  -4.536 0.007  3.280 0.032 4  3 
 515 1366.34 107.5 2.7  -4.540 0.007  3.300 0.032 4  3 
 516 1365.92 106.8 2.4  -4.549 0.006  3.311 0.028 4  3 
 517 1365.49 107.2 2.4  -4.557 0.006  3.342 0.027 4  3 
 518 1365.07  96.4 2.3  -4.559 0.007  3.373 0.031 4  3 
 519 1364.64  93.3 2.4  -4.551 0.007  3.312 0.033 4  3 
 520 1364.22  87.9 2.6  -4.550 0.008  3.306 0.036 4  3 
 521 1363.80  77.3 2.3  -4.553 0.008  3.279 0.037 4  3 
 522 1363.37  78.7 2.6  -4.521 0.009  3.195 0.043 4  3 
 523 1362.95  74.2 2.4  -4.534 0.009  3.222 0.040 4  3 
 524 1362.52  73.5 2.5  -4.534 0.009  3.170 0.042 4  3 
 525 1362.10  71.7 2.7  -4.528 0.011  3.168 0.048 4  3 
 526 1361.67  81.9 2.7  -4.513 0.010  3.092 0.044 4  3 
 527 1361.25  85.1 2.5  -4.481 0.008  2.983 0.034 4  3 
 528 1360.82  94.3 2.3  -4.500 0.007  3.018 0.028 4  3 
 529 1360.40 126.1 2.2  -4.562 0.005  3.145 0.021 4  3 
 530 1359.97 155.2 2.2  -4.595 0.004  3.226 0.016 4  3 
 531 1359.55 115.7 2.2  -4.587 0.005  3.194 0.022 4  3 
 532 1359.12  79.6 2.3  -4.511 0.008  3.047 0.035 4  3 
 533 1358.70  58.5 2.3  -4.482 0.011  2.946 0.045 4  3 
 534 1358.28  47.1 2.6  -4.473 0.014  2.891 0.064 4  3 
 535 1357.85  45.3 2.5  -4.456 0.014  2.899 0.063 4  3 
 536 1357.43  51.7 2.5  -4.442 0.013  2.924 0.057 4  3 
 537 1357.00  54.6 2.3  -4.466 0.011  2.986 0.046 4  3 
 538 1356.58  49.7 1.9  -4.453 0.008  2.886 0.034 4  3 
 539 1356.15  51.9 2.3  -4.393 0.008  2.744 0.039 4  3 
 540 1355.73  47.4 2.3  -4.430 0.011  2.792 0.045 4  3 
 541 1355.30  50.0 2.3  -4.411 0.009  2.883 0.038 4  3 
 542 1354.88  50.9 2.4  -4.419 0.010  2.871 0.043 4  3 
 543 1354.45  53.0 2.3  -4.395 0.009  2.825 0.037 4  3 
 544 1354.03  58.1 2.1  -4.405 0.007  2.813 0.027 4  3 
 545 1353.60  71.4 2.2  -4.415 0.007  2.838 0.029 4  3 
 546 1353.18  69.2 2.1  -4.395 0.006  2.738 0.028 4  3 
 547 1352.76  58.6 2.2  -4.407 0.006  2.824 0.031 4  3 
 548 1352.33  50.9 2.0  -4.405 0.008  2.847 0.019 4  3 
 549 1351.91  44.3 2.0  -4.388 0.009  2.834 0.026 4  3 
 550 1351.48  47.6 2.5  -4.373 0.010  2.953 0.046 4  3 
 551 1351.06  51.5 2.5  -4.377 0.011  2.942 0.046 4  3 
 552 1350.63  51.4 2.6  -4.361 0.012  2.970 0.049 4  3 
 553 1350.21  55.3 2.7  -4.322 0.013  2.984 0.050 4  4 
 554 1349.78  50.3 2.7  -4.306 0.013  3.227 0.053 4  4 
 555 1349.36  52.7 2.7  -4.290 0.011  3.316 0.043 4  4 
 556 1348.93  49.3 2.8  -4.271 0.015  3.248 0.059 4  4 
 557 1348.51  47.3 2.6  -4.262 0.011  3.345 0.045 4  4 
 558 1348.08  52.3 3.1  -4.225 0.015  3.187 0.066 4  4 
 559 1347.66  47.9 3.0  -4.215 0.016  3.281 0.067 4  4 
 560 1347.24  43.4 2.9  -4.225 0.017  3.356 0.074 4  4 
 561 1346.81  43.6 3.5  -4.186 0.022  3.031 0.098 4  4 
 562 1346.39  45.1 3.7  -4.148 0.014  2.757 0.096 4  4 
 563 1345.96  41.5 3.9  -4.210 0.023  3.211 0.120 4  4 
 564 1345.54  38.1 4.1  -4.205 0.034  3.114 0.160 4  4 
 565 1345.11  37.8 4.2  -4.114 0.037  2.807 0.160 4  4 
 566 1344.69  31.6 3.4  -4.277 0.018  3.179 0.120 4  4 
 567 1344.26  26.9 3.3  -4.231 0.023  2.909 0.130 4  4 
 568 1343.84  26.5 3.4  -4.162 0.045  2.413 0.190 4  4 
 569 1343.41  39.0 3.9  -4.140 0.041  2.550 0.160 4  4 
 570 1342.99  24.2 3.0  -4.304 0.023  2.994 0.120 4  4 
 571 1342.56  31.4 3.7  -4.283 0.032  2.988 0.140 4  4 
 572 1342.14  33.3 3.5  -4.088 0.033  2.187 0.150 4  4 
 573 1341.72  29.9 3.0  -4.243 0.028  2.694 0.120 4  4 
 574 1341.29  31.4 3.4  -4.228 0.033  2.598 0.150 4  4 
 575 1340.87  27.8 3.1  -4.222 0.034  2.508 0.150 4  4 
 576 1340.44  33.6 3.6  -4.221 0.034  2.556 0.160 4  4 
 577 1340.02  25.6 3.0  -4.201 0.035  2.126 0.150 4  4 
 578 1339.59  19.3 2.2  -4.202 0.043  2.085 0.170 4  4 
 579 1339.17  23.1 2.9  -4.175 0.038  2.151 0.170 4  4 
 580 1338.74  32.7 3.3  -4.146 0.036  2.110 0.140 4  4 
 581 1338.32  26.6 3.4  -4.187 0.038  2.217 0.160 4  4 
 582 1337.89  17.8 2.0  -4.325 0.020  2.966 0.056 4  4 
 583 1337.47  17.4 1.9  -4.337 0.024  2.712 0.061 4  4 
 584 1337.04  20.9 2.9  -4.196 0.040  2.386 0.170 4  4 
 585 1336.62  20.1 2.3  -4.376 0.054  3.262 0.110 4  4 
 586 1336.20  28.0 3.3  -4.225 0.039  2.449 0.170 4  4 
 587 1335.77  28.9 3.3  -4.275 0.038  2.575 0.180 4  4 
 588 1335.35  34.8 3.2  -4.267 0.027  2.571 0.130 4  4 
 589 1334.92  22.4 1.8  -4.327 0.014  2.898 0.060 4  4 
 590 1334.50  32.9 2.7  -4.293 0.024  2.735 0.100 4  4 
 591 1334.07  23.8 2.2  -4.297 0.023  2.728 0.085 4  4 
 592 1333.65  23.4 3.5  -4.195 0.043  2.392 0.210 4  4 
 593 1333.22  15.0 1.9  -4.265 0.020  2.793 0.075 4  4 
 594 1332.80  22.4 3.4  -4.235 0.026  2.896 0.160 4  4 
 595 1332.37   6.3 0.9  -4.318 0.025  2.493 0.075 4  4 
 596 1331.95  18.5 2.8  -4.137 0.026  2.481 0.140 4  4 
 597 1331.52  27.6 3.7  -4.010 0.044  1.827 0.190 4  4 
 598 1331.10  14.2 2.1  -4.151 0.026  2.496 0.055 4  4 
 599 1330.68  13.4 2.2  -4.205 0.030  2.467 0.092 4  4 
 600 1330.25  13.3 2.6  -4.262 0.035  2.860 0.160 4  4 
 601 1329.83  18.0 2.5  -4.180 0.033  2.312 0.130 4  4 
 602 1329.40  18.8 3.2  -4.135 0.045  2.205 0.210 4  4 
 603 1328.98  23.3 2.3  -4.207 0.028  2.641 0.110 4  4 
 604 1328.55  23.4 2.0  -4.164 0.017  2.580 0.062 4  4 
 605 1328.13  33.3 2.1  -4.133 0.015  2.570 0.064 4  4 
 606 1327.70  27.4 2.4  -4.151 0.021  2.592 0.097 4  4 
 607 1327.28  18.1 2.1  -4.126 0.033  2.438 0.140 4  4 
 608 1326.85  14.4 2.5  -4.152 0.043  2.425 0.130 4  4 
 610 1326.00   4.8 0.9  -4.612 0.033  3.324 0.098 4  4 
 614 1324.31   4.8 0.9  -4.051 0.033  2.647 0.096 4  4 
 615 1323.88   6.9 0.9  -4.360 0.023  3.087 0.068 4  4 
 616 1323.46   7.3 0.9  -4.210 0.022  2.627 0.064 4  4 
 617 1323.03  16.5 3.0  -4.099 0.064  2.346 0.260 4  4 
 618 1322.61  22.8 3.6  -4.197 0.060  2.646 0.250 4  4 
 619 1322.18  19.9 2.6  -4.068 0.073  2.323 0.220 4  4 
 620 1321.76  11.4 1.7  -3.840 0.047  1.819 0.150 4  5 
 621 1321.33  18.6 2.6  -3.797 0.047  1.721 0.140 4  5 
 622 1320.91  13.2 1.9  -3.820 0.049  1.874 0.150 4  5 
 623 1320.48  17.1 3.3  -3.956 0.087  2.356 0.340 4  5 
 624 1320.06  20.2 2.7  -3.805 0.037  1.655 0.140 4  5 
 625 1319.63  18.0 2.4  -3.750 0.031  1.501 0.140 4  5 
 626 1319.21  22.8 2.5  -3.744 0.034  1.743 0.140 4  5 
 627 1318.79  22.1 2.5  -3.874 0.041  2.125 0.170 4  5 
 628 1318.36  22.8 3.3  -3.825 0.049  2.009 0.230 4  5 
 629 1317.94  25.3 2.8  -3.861 0.031  2.099 0.130 4  5 
 630 1317.51  30.9 3.2  -3.809 0.031  1.981 0.140 4  5 
 631 1317.09  26.0 2.6  -3.823 0.033  1.969 0.150 4  5 
 632 1316.66  30.5 2.6  -3.805 0.024  1.909 0.098 4  5 
 633 1316.24  22.2 1.9  -3.747 0.019  1.700 0.067 4  5 
 634 1315.81  27.4 3.1  -3.823 0.034  2.171 0.160 4  5 
 635 1315.39  26.7 2.8  -3.885 0.031  2.283 0.140 4  5 
 636 1314.96  27.9 2.8  -3.858 0.030  2.477 0.130 4  5 
 637 1314.54  27.5 2.5  -3.785 0.023  1.851 0.098 4  5 
 638 1314.11  34.3 3.3  -3.759 0.030  2.031 0.140 4  5 
 639 1313.69  24.0 2.1  -3.866 0.032  2.330 0.130 4  5 
 640 1313.27  26.2 2.3  -3.835 0.035  2.179 0.140 4  5 
 641 1312.84  30.2 2.6  -3.828 0.023  2.279 0.110 4  5 
 642 1312.42  28.6 1.8  -3.914 0.017  2.696 0.078 4  5 
 643 1311.99  32.2 2.9  -3.818 0.026  2.273 0.120 4  5 
 644 1311.57  30.7 2.9  -3.840 0.028  2.425 0.130 4  5 
 645 1311.14  29.3 2.8  -3.865 0.030  2.569 0.120 4  5 
 646 1310.72  29.0 3.5  -3.776 0.046  2.090 0.200 4  5 
 647 1310.29  22.7 2.0  -3.917 0.028  3.037 0.074 4  5 
 648 1309.87  17.7 2.5  -3.993 0.032  3.226 0.160 4  5 
 649 1309.44  21.8 2.4  -3.887 0.036  2.852 0.140 4  5 
 650 1309.02  23.3 2.3  -3.962 0.025  3.132 0.085 4  5 
 651 1308.59  24.1 2.6  -3.866 0.039  2.885 0.160 4  5 
 652 1308.17  21.8 2.1  -3.804 0.017  2.524 0.054 4  5 
 653 1307.75  27.8 3.1  -3.715 0.049  2.542 0.190 4  5 
 654 1307.32  26.7 2.3  -3.641 0.019  2.571 0.072 4  5 
 655 1306.90  26.5 2.5  -3.616 0.020  2.442 0.077 4  5 
 656 1306.47  22.1 2.2  -3.598 0.020  2.521 0.052 4  5 
 657 1306.05  18.5 2.2  -3.576 0.037  2.661 0.140 4  5 
 658 1305.62  24.1 3.6  -3.602 0.190  2.636 0.510 4  5 
 659 1305.20  22.0 3.1  -3.550 0.025  2.893 0.150 4  5 
 660 1304.77  16.3 2.7  -3.825 0.029  2.527 0.150 4  5 
 661 1304.35  26.9 5.2  -3.798 0.760  2.527 0.780 4  5 
 662 1303.92  17.0 2.3  -3.602 0.030  2.265 0.058 4  5 
 663 1303.50  15.5 1.7  -3.509 0.025  2.241 0.070 4  6 
 664 1303.07  23.5 3.5  -3.600 0.053  2.906 0.220 4  5 
 665 1302.65  13.6 2.0  -3.595 0.026  2.419 0.066 4  5 
 666 1302.23  23.8 3.3  -3.509 0.059  2.174 0.190 4  6 
 668 1301.38  17.1 3.2  -3.716 0.080  3.365 0.320 4  5 
 669 1300.95  14.4 2.6  -3.398 0.093  1.411 0.260 4  6 
 675 1298.40  25.3 4.1  -3.387 0.048  1.976 0.210 4  6 
 676 1297.98  15.2 2.2  -3.205 0.060  1.736 0.220 4  6 
 677 1297.55  18.3 2.0  -3.370 0.021  2.300 0.045 4  6 
 678 1297.13  19.5 2.2  -3.389 0.027  2.601 0.050 4  6 
 679 1296.71  19.3 2.3  -3.351 0.021  2.712 0.061 4  6 
 680 1296.28  25.3 2.3  -3.320 0.018  2.431 0.051 4  6 
 681 1295.86  22.9 2.0  -3.364 0.017  2.757 0.034 4  6 
 682 1295.43  32.8 2.5  -3.278 0.017  2.549 0.072 4  6 
 683 1295.01  39.2 2.9  -3.287 0.023  2.506 0.091 4  6 
 684 1294.58  28.0 2.3  -3.299 0.018  2.502 0.076 4  6 
 685 1294.16  20.7 1.9  -3.280 0.017  2.472 0.080 4  6 
 686 1293.73  19.3 2.2  -3.263 0.021  2.203 0.051 4  6 
 687 1293.31  20.7 2.4  -3.360 0.028  2.505 0.080 4  6 
 688 1292.88  18.6 2.6  -3.362 0.043  2.562 0.170 4  6 
 689 1292.46  19.1 1.6  -3.356 0.014  2.728 0.048 4  6 
 690 1292.03  29.6 2.5  -3.336 0.017  2.872 0.081 4  6 
 691 1291.61  30.3 2.3  -3.352 0.014  2.712 0.055 4  6 
 692 1291.19  25.6 2.4  -3.313 0.019  2.766 0.087 4  6 
 693 1290.76  22.5 2.2  -3.327 0.019  2.799 0.058 4  6 
 694 1290.34  21.5 2.5  -3.287 0.046  2.462 0.170 4  6 
 695 1289.91  15.0 2.1  -3.324 0.021  2.660 0.083 4  6 
 696 1289.49  23.2 4.1  -3.269 0.057  2.274 0.300 4  6 
 697 1289.06  19.7 3.9  -3.096 0.060  1.673 0.310 4  6 
 698 1288.64  13.1 2.2  -3.171 0.045  2.450 0.070 4  6 
 702 1286.94   5.8 0.9  -3.260 0.028  2.783 0.081 4  6 
 703 1286.51  13.9 2.3  -3.355 0.038  2.439 0.070 4  6 
 704 1286.09  16.7 2.1  -3.324 0.026  2.586 0.086 4  6 
 705 1285.67  19.0 2.3  -3.349 0.023  2.592 0.100 4  6 
 706 1285.24  21.5 3.1  -3.313 0.033  2.782 0.150 4  6 
 707 1284.82   7.5 1.0  -3.253 0.023  2.663 0.064 4  6 
 708 1284.39  13.6 2.4  -3.448 0.057  2.115 0.085 4  6 
 718 1280.15  25.8 4.4  -3.287 0.061  2.343 0.270 4  6 
 719 1279.72  27.0 4.3  -3.329 0.065  2.387 0.280 4  6 
 720 1279.30  25.8 2.5  -3.161 0.025  2.007 0.093 4  7 
 721 1278.87  35.3 2.5  -3.184 0.016  1.971 0.062 4  7 
 722 1278.45  44.1 2.2  -3.221 0.009  2.010 0.035 4  7 
 723 1278.02  67.2 2.0  -3.225 0.006  1.979 0.024 4  7 
 724 1277.60  77.5 2.0  -3.222 0.005  1.976 0.020 4  7 
 725 1277.17  76.9 1.9  -3.222 0.005  1.912 0.022 4  7 
 726 1276.75  68.0 1.9  -3.210 0.006  1.914 0.022 4  7 
 727 1276.32  69.7 2.2  -3.216 0.006  1.910 0.026 4  7 
 728 1275.90  64.8 2.2  -3.206 0.007  1.921 0.029 4  7 
 729 1275.47  40.1 2.1  -3.225 0.009  1.992 0.037 4  7 
 730 1275.05  29.9 2.6  -3.186 0.015  1.988 0.073 4  7 
 731 1274.63  19.7 2.6  -3.137 0.032  1.898 0.110 4  7 
 732 1274.20  21.3 3.4  -3.239 0.058  1.778 0.210 4  7 
 733 1273.78  28.1 4.9  -3.096 0.092  1.559 0.320 4  7 
 734 1273.35  20.0 2.7  -3.012 0.140  1.600 0.210 4  7 
 735 1272.93  15.3 2.9  -3.149 0.120  2.065 0.200 4  7 
 736 1272.50  19.0 3.4  -2.837 0.130  2.511 0.170 4  8 
 738 1271.65  18.6 2.9  -2.967 0.080  1.880 0.190 4  7 
 739 1271.23  17.8 2.6  -2.829 0.042  1.962 0.140 4  7 
 740 1270.80  22.0 3.3  -2.874 0.044  2.694 0.170 4  8 
 741 1270.38  18.8 2.5  -2.731 0.048  2.496 0.140 4  8 
 742 1269.95  19.8 2.4  -2.712 0.026  2.352 0.075 4  8 
 743 1269.53  23.1 2.0  -2.722 0.014  2.505 0.048 4  8 
 744 1269.11  44.6 2.1  -2.697 0.008  2.393 0.036 4  8 
 745 1268.68  64.2 2.1  -2.680 0.006  2.366 0.026 4  8 
 746 1268.26  75.7 1.9  -2.672 0.005  2.323 0.020 4  8 
 747 1267.83  86.5 2.1  -2.659 0.005  2.345 0.019 4  8 
 748 1267.41  70.2 2.2  -2.659 0.006  2.368 0.024 4  8 
 749 1266.98  48.5 2.1  -2.674 0.009  2.374 0.036 4  8 
 750 1266.56  30.9 2.0  -2.653 0.013  2.314 0.055 4  8 
 751 1266.13  27.8 2.0  -2.650 0.016  2.393 0.065 4  8 
 752 1265.71  32.5 2.2  -2.652 0.013  2.406 0.058 4  8 
 753 1265.28  32.1 2.1  -2.629 0.014  2.270 0.061 4  8 
 754 1264.86  33.4 2.2  -2.666 0.014  2.440 0.051 4  8 
 755 1264.43  25.3 2.0  -2.613 0.013  2.288 0.054 4  8 
 756 1264.01  36.6 2.1  -2.628 0.010  2.377 0.038 4  8 
 757 1263.59  50.8 2.0  -2.618 0.008  2.379 0.030 4  8 
 758 1263.16  66.6 2.0  -2.621 0.006  2.381 0.024 4  8 
 759 1262.74  52.6 2.0  -2.594 0.007  2.307 0.024 4  8 
 760 1262.31  38.4 2.5  -2.606 0.013  2.299 0.054 4  8 
 761 1261.89  40.6 2.5  -2.597 0.019  2.225 0.042 4  8 
 762 1261.46  33.3 2.7  -2.565 0.035  2.081 0.082 4  8 
 763 1261.04  32.3 2.4  -2.648 0.016  2.249 0.047 4  8 
 764 1260.61  37.2 2.4  -2.559 0.014  2.253 0.055 4  8 
 765 1260.19  44.2 2.2  -2.585 0.009  2.293 0.032 4  8 
 766 1259.76  58.2 2.1  -2.548 0.007  2.204 0.026 4  8 
 767 1259.34  56.5 2.3  -2.569 0.008  2.301 0.035 4  8 
 768 1258.91  52.4 2.4  -2.560 0.009  2.238 0.040 4  8 
 769 1258.49  42.4 2.3  -2.555 0.010  2.322 0.049 4  8 
 770 1258.07  39.3 2.3  -2.500 0.012  2.223 0.049 4  8 
 771 1257.64  44.3 2.3  -2.494 0.010  2.330 0.035 4  8 
 772 1257.22  45.2 2.3  -2.496 0.009  2.357 0.038 4  8 
 773 1256.79  47.1 2.4  -2.455 0.011  2.235 0.044 4  8 
 774 1256.37  43.7 2.3  -2.466 0.010  2.270 0.036 4  8 
 775 1255.94  40.0 2.4  -2.466 0.012  2.299 0.051 4  8 
 776 1255.52  37.2 2.3  -2.463 0.013  2.387 0.047 4  8 
 777 1255.09  37.3 2.6  -2.435 0.017  2.343 0.062 4  8 
 778 1254.67  31.8 2.6  -2.515 0.030  2.292 0.078 4  8 
 779 1254.24  35.3 3.1  -2.681 0.045  1.690 0.140 4  9 
 780 1253.82  35.4 3.6  -2.864 0.087  1.977 0.093 4  9 
 781 1253.39  23.4 3.1  -2.909 0.110  1.872 0.100 4  9 
 782 1252.97  26.4 3.5  -2.508 0.150  1.688 0.140 4  9 
 783 1252.55  20.2 2.8  -2.682 0.088  1.857 0.110 4  9 
 784 1252.12  17.7 3.2  -2.441 0.043  1.626 0.180 4  9 
 785 1251.70  10.7 1.4  -2.517 0.021  2.337 0.072 4  8 
 786 1251.27  25.4 3.7  -2.581 0.061  2.306 0.210 4  8 
 787 1250.85  37.0 5.2  -2.436 0.046  1.702 0.320 4  9 
 788 1250.42  20.8 3.5  -2.277 0.039  1.299 0.200 4 10 
 789 1250.00  18.2 3.1  -2.400 0.048  1.819 0.200 4  9 
 790 1249.57  27.5 4.6  -2.447 0.059  2.054 0.300 4  9 
 791 1249.15  34.6 4.2  -2.437 0.035  1.497 0.170 4  9 
 792 1248.72  23.5 3.9  -2.281 0.110  1.107 0.330 4 10 
 793 1248.30  23.0 4.1  -2.400 0.090  1.157 0.340 4 10 
 794 1247.87  21.1 3.4  -2.547 0.062  1.573 0.200 4  9 
 795 1247.45  16.4 3.2  -2.422 0.076  1.283 0.300 4 10 
 796 1247.03  10.8 2.1  -2.339 0.038  0.833 0.067 4 10 
 797 1246.60  10.1 1.5  -2.886 0.029  2.614 0.085 4  8 
 798 1246.18  19.1 3.2  -2.337 0.029  0.337 0.180 4 10 
 799 1245.75  18.7 2.4  -2.393 0.024  0.914 0.096 4 10 
 800 1245.33  27.5 4.0  -2.376 0.053  0.874 0.240 4 10 
 801 1244.90  17.9 2.2  -2.446 0.021  1.254 0.055 4 10 
 802 1244.48  20.3 2.0  -2.372 0.020  0.852 0.079 4 10 
 803 1244.05  20.5 2.2  -2.413 0.017  0.999 0.063 4 10 
 804 1243.63  27.8 2.3  -2.411 0.019  0.963 0.074 4 10 
 805 1243.20  31.8 2.1  -2.385 0.012  0.941 0.044 4 10 
 806 1242.78  36.4 2.1  -2.390 0.012  0.942 0.049 4 10 
 807 1242.35  43.1 2.3  -2.396 0.011  1.067 0.048 4 10 
 808 1241.93  39.7 2.2  -2.381 0.011  1.024 0.040 4 10 
 809 1241.51  38.1 2.1  -2.383 0.009  0.944 0.032 4 10 
 810 1241.08  39.0 2.4  -2.380 0.013  1.014 0.051 4 10 
 811 1240.66  33.6 2.1  -2.383 0.012  1.055 0.036 4 10 
 812 1240.23  33.1 2.3  -2.347 0.017  1.025 0.063 4 10 
 813 1239.81  29.0 2.1  -2.419 0.015  1.240 0.051 4 10 
 814 1239.38  26.6 2.2  -2.380 0.018  0.964 0.069 4 10 
 815 1238.96  32.6 2.6  -2.358 0.023  0.904 0.089 4 10 
 816 1238.53  31.2 2.4  -2.357 0.018  0.869 0.070 4 10 
 817 1238.11  30.5 2.4  -2.380 0.014  1.005 0.061 4 10 
 818 1237.68  31.1 2.3  -2.396 0.012  0.931 0.052 4 10 
 819 1237.26  30.5 2.3  -2.384 0.014  1.064 0.052 4 10 
 820 1236.83  28.2 2.3  -2.384 0.016  1.022 0.065 4 10 
 821 1236.41  29.1 2.3  -2.365 0.016  0.976 0.059 4 10 
 822 1235.99  33.8 2.6  -2.322 0.021  0.882 0.076 4 10 
 823 1235.56  26.1 2.0  -2.376 0.014  1.076 0.040 4 10 
 824 1235.14  24.1 2.0  -2.421 0.018  0.992 0.039 4 10 
 825 1234.71  26.4 3.0  -2.401 0.030  1.054 0.130 4 10 
 826 1234.29  24.7 3.2  -2.299 0.035  0.627 0.180 4 10 
 827 1233.86  27.0 3.2  -2.361 0.038  1.126 0.170 4 10 
 828 1233.44  21.5 2.4  -2.332 0.039  1.034 0.120 4 10 
 829 1233.01  27.5 3.2  -2.229 0.046  0.655 0.170 4 10 
 830 1232.59  20.4 2.4  -2.320 0.025  0.724 0.095 4 10 
 831 1232.16  22.0 2.5  -2.289 0.038  0.875 0.110 4 10 
 832 1231.74  23.0 2.4  -2.244 0.034  1.066 0.058 4 10 
 833 1231.31  23.4 2.4  -2.293 0.030  1.190 0.084 4 10 
 834 1230.89  25.0 3.0  -2.366 0.054  1.129 0.190 4 10 
 835 1230.47  18.1 2.3  -2.313 0.029  1.111 0.080 4 10 
 836 1230.04  19.1 2.4  -2.337 0.031  1.417 0.100 4 10 
 837 1229.62  31.3 3.3  -2.083 0.034  1.125 0.120 4 10 
 838 1229.19  38.3 2.8  -2.020 0.029  1.454 0.081 4 11 
 839 1228.77  40.1 2.5  -1.824 0.019  1.714 0.056 4 11 
 840 1228.34  34.2 2.8  -1.943 0.042  1.672 0.094 4 11 
 841 1227.92  14.0 2.1  -2.352 0.044  1.028 0.110 4 10 
 842 1227.49  21.9 2.6  -2.244 0.046  1.048 0.100 4 10 
 843 1227.07  14.6 2.1  -2.221 0.053  0.769 0.140 4 10 
 844 1226.64  14.3 2.3  -2.405 0.026  1.044 0.090 4 10 
 845 1226.22  16.1 2.8  -2.317 0.047  0.772 0.210 4 10 
 846 1225.79  21.1 2.8  -2.254 0.038  0.905 0.150 4 10 
 847 1225.37  34.9 4.7  -2.265 0.062  0.842 0.290 4 10 
 848 1224.95  11.2 2.0  -2.295 0.028  0.840 0.089 4 10 
 849 1224.52  28.3 3.9  -2.324 0.069  1.156 0.270 4 10 
 850 1224.10  16.1 2.6  -2.336 0.063  1.058 0.190 4 10 
 851 1223.67  14.6 2.3  -2.365 0.060  1.111 0.140 4 10 
 852 1223.25  18.4 2.4  -2.180 0.043  0.699 0.078 4 10 
 853 1222.82  21.6 3.4  -2.257 0.039  0.838 0.200 4 10 
 854 1222.40  15.9 2.3  -2.383 0.040  1.287 0.099 4 10 
 863 1218.58   5.6 0.9  -1.733 0.028  0.196 0.083 4 12 
 864 1218.15  18.5 2.9  -1.665 0.100  0.329 0.140 4 12 
 866 1217.30  25.1 4.8  -1.208 0.360  1.697 0.260 4 12 
 867 1216.88  22.3 3.5  -1.639 0.290  0.286 0.390 4 12 
 912 1197.77   6.2 0.9  -0.958 0.026 -0.731 0.076 5  0 
 920 1194.37  17.0 2.3  -0.925 0.045 -0.049 0.061 5  0 
 921 1193.95  10.1 1.3  -0.735 0.029 -0.843 0.100 5  0 
 922 1193.52  17.4 2.4  -0.773 0.034 -0.534 0.088 5  0 
 923 1193.10  21.7 2.3  -0.748 0.046 -0.589 0.110 5  0 
 924 1192.67  24.5 2.6  -0.797 0.031 -0.441 0.110 5  0 
 925 1192.25  26.3 2.0  -0.823 0.025 -0.327 0.068 5  0 
 926 1191.82  22.3 1.4  -0.791 0.012 -0.402 0.042 5  0 
 927 1191.40  29.4 2.3  -0.795 0.021 -0.535 0.055 5  0 
 928 1190.98  32.7 2.3  -0.796 0.017 -0.486 0.044 5  0 
 929 1190.55  38.2 3.4  -0.810 0.036 -0.307 0.130 5  0 
 930 1190.13  24.4 2.3  -0.852 0.028 -0.401 0.059 5  0 
 931 1189.70  22.8 2.4  -0.793 0.026 -0.313 0.097 5  0 
 932 1189.28  22.2 2.0  -0.783 0.022 -0.208 0.063 5  0 
 933 1188.85  20.4 2.2  -0.740 0.017 -0.584 0.055 5  0 
 934 1188.43  30.6 2.5  -0.728 0.022 -0.714 0.074 5  0 
 935 1188.00  19.5 2.3  -0.829 0.025 -0.342 0.094 5  0 
 936 1187.58  28.9 3.4  -0.852 0.053 -0.283 0.180 5  0 
 937 1187.15  23.7 2.4  -0.787 0.027 -0.512 0.110 5  0 
 938 1186.73  25.1 2.2  -0.815 0.020 -0.411 0.059 5  0 
 939 1186.30  22.8 2.1  -0.734 0.021 -0.502 0.042 5  0 
 940 1185.88  26.5 2.4  -0.776 0.022 -0.517 0.083 5  0 
 941 1185.46  23.5 2.3  -0.766 0.020 -0.613 0.063 5  0 
 942 1185.03  28.8 2.4  -0.801 0.018 -0.514 0.070 5  0 
 943 1184.61  32.9 3.3  -0.780 0.035 -0.335 0.140 5  0 
 944 1184.18  26.0 2.5  -0.783 0.021 -0.530 0.077 5  0 
 945 1183.76  26.1 2.2  -0.798 0.019 -0.433 0.063 5  0 
 946 1183.33  26.7 2.3  -0.718 0.028 -0.528 0.074 5  0 
 947 1182.91  19.8 2.5  -0.790 0.045 -0.424 0.140 5  0 
 948 1182.48  24.1 2.4  -0.800 0.022 -0.561 0.069 5  0 
 949 1182.06  31.1 2.5  -0.830 0.048 -0.440 0.090 5  0 
 950 1181.63  28.8 2.4  -0.748 0.033 -0.565 0.072 5  0 
 951 1181.21  32.1 2.8  -0.989 0.051 -0.269 0.140 5  0 
 952 1180.78  22.9 2.4  -0.854 0.025 -0.198 0.075 5  0 
 953 1180.36  28.1 3.1  -1.020 0.073  0.258 0.190 5  0 
 954 1179.94  40.2 3.3  -1.071 0.060  0.051 0.140 5  0 
 955 1179.51  26.8 2.7  -1.244 0.065  0.517 0.170 5  0 
 956 1179.09  38.6 3.6  -1.174 0.066  0.288 0.190 5  0 
 957 1178.66  44.0 3.3  -1.052 0.044  0.214 0.120 5  0 
 958 1178.24  38.6 3.3  -0.904 0.059 -0.276 0.150 5  0 
 959 1177.81  32.8 3.3  -0.848 0.040 -0.245 0.140 5  0 
 960 1177.39  32.2 2.6  -0.782 0.028 -0.552 0.083 5  0 
 961 1176.96  33.0 3.4  -0.868 0.039  0.055 0.140 5  0 
 962 1176.54  28.1 2.6  -0.736 0.031 -0.673 0.085 5  0 
 963 1176.11  26.4 3.3  -0.675 0.021 -0.590 0.140 5  0 
 964 1175.69  26.2 2.6  -0.662 0.032 -0.509 0.093 5  0 
 965 1175.26  21.9 3.3  -0.880 0.071  0.185 0.210 5  0 
 966 1174.84  18.6 3.2  -0.673 0.065 -0.404 0.210 5  0 
 967 1174.42  13.2 2.3  -1.043 0.054  1.000 0.078 5  0 
 968 1173.99   6.6 0.9  -0.516 0.024 -0.960 0.071 5  1 
 969 1173.57   4.9 0.9  -0.762 0.033 -1.273 0.096 5  0 
 970 1173.14  30.1 3.5  -0.684 0.055 -0.149 0.150 5  0 
 971 1172.72   7.4 0.9  -0.706 0.022 -0.610 0.063 5  0 
 972 1172.29  27.4 3.2  -0.721 0.063 -0.104 0.150 5  0 
 973 1171.87  29.9 3.0  -0.622 0.080 -0.403 0.110 5  1 
 974 1171.44  26.0 3.2  -0.611 0.053 -0.370 0.160 5  1 
 975 1171.02  24.0 2.5  -0.590 0.045 -0.550 0.069 5  1 
 976 1170.59  24.4 2.6  -0.571 0.040 -0.361 0.110 5  1 
 977 1170.17   9.8 1.4  -0.548 0.038 -0.206 0.130 5  1 
 978 1169.74  14.5 1.5  -0.488 0.028 -0.336 0.093 5  1 
 979 1169.32  26.9 2.5  -0.503 0.060 -0.496 0.110 5  1 
 980 1168.90  26.9 2.6  -0.517 0.033 -0.531 0.096 5  1 
 981 1168.47  23.7 2.4  -0.502 0.037 -0.485 0.077 5  1 
 982 1168.05  26.1 2.4  -0.531 0.024 -0.572 0.061 5  1 
 983 1167.62  35.0 3.4  -0.649 0.052 -0.119 0.140 5  1 
 984 1167.20  25.3 2.3  -0.508 0.037 -0.659 0.081 5  1 
 985 1166.77  30.0 2.5  -0.544 0.020 -0.743 0.068 5  1 
 986 1166.35  31.6 2.8  -0.513 0.036 -0.600 0.100 5  1 
 987 1165.92  27.7 2.4  -0.525 0.024 -0.610 0.068 5  1 
 988 1165.50  29.1 2.4  -0.461 0.029 -0.654 0.064 5  1 
 989 1165.07  40.6 3.3  -0.551 0.041 -0.459 0.110 5  1 
 990 1164.65  46.2 3.7  -0.538 0.031 -0.564 0.120 5  1 
 991 1164.22  32.6 2.6  -0.546 0.025 -0.439 0.082 5  1 
 992 1163.80  35.4 2.4  -0.577 0.016 -0.503 0.052 5  1 
 993 1163.38  37.1 2.4  -0.568 0.015 -0.592 0.052 5  1 
 994 1162.95  46.3 2.5  -0.555 0.013 -0.656 0.046 5  1 
 995 1162.53  48.9 2.5  -0.595 0.013 -0.524 0.053 5  1 
 996 1162.10  48.6 2.3  -0.548 0.012 -0.595 0.036 5  1 
 997 1161.68  49.1 2.3  -0.573 0.010 -0.578 0.038 5  1 
 998 1161.25  51.5 2.2  -0.574 0.009 -0.574 0.032 5  1 
 999 1160.83  58.9 2.3  -0.574 0.008 -0.576 0.031 5  1 
1000 1160.40  54.2 2.0  -0.546 0.006 -0.736 0.013 5  1 
1001 1159.98  58.4 2.1  -0.557 0.006 -0.744 0.017 5  1 
1002 1159.55  66.2 2.3  -0.587 0.008 -0.541 0.031 5  1 
1003 1159.13  64.5 2.2  -0.578 0.008 -0.547 0.029 5  1 
1004 1158.70  62.6 2.2  -0.581 0.006 -0.617 0.023 5  1 
1005 1158.28  62.3 2.3  -0.570 0.007 -0.660 0.026 5  1 
1006 1157.86  57.1 2.2  -0.578 0.008 -0.605 0.027 5  1 
1007 1157.43  59.7 2.2  -0.576 0.008 -0.595 0.023 5  1 
1008 1157.01  54.4 2.4  -0.585 0.008 -0.590 0.034 5  1 
1009 1156.58  49.4 2.3  -0.582 0.010 -0.449 0.033 5  1 
1010 1156.16  50.9 2.2  -0.552 0.010 -0.670 0.020 5  1 
1011 1155.73  50.5 2.2  -0.523 0.011 -0.716 0.017 5  1 
1012 1155.31  36.4 2.9  -0.598 0.013 -0.479 0.043 5  1 
1012 1155.31  21.5 3.0   0.166 0.048 -0.830 0.053 5  5 
1013 1154.88  33.9 3.5  -0.596 0.012 -0.758 0.050 5  1 
1013 1154.88  33.2 4.2  -0.161 0.085 -0.490 0.110 5  2 
1014 1154.46  46.2 4.9  -0.569 0.016 -0.605 0.042 5  1 
1015 1154.03  30.6 3.2  -0.607 0.012 -0.599 0.060 5  1 
1015 1154.03  33.4 4.1   0.111 0.079 -0.746 0.110 5  5 
1016 1153.61  21.4 3.5   0.265 0.065 -1.192 0.120 5  5 
1016 1153.61  36.5 3.7  -0.586 0.018 -0.559 0.055 5  1 
1017 1153.18  59.6 2.9  -0.500 0.023 -0.625 0.058 5  1 
1018 1152.76  56.6 2.9  -0.444 0.028 -0.583 0.062 5  1 
1019 1152.34  64.5 3.0  -0.366 0.038 -0.456 0.057 5  2 
1020 1151.91  32.1 2.5  -0.576 0.017 -0.574 0.042 5  1 
1020 1151.91  29.5 2.9   0.296 0.026 -0.990 0.061 5  5 
1021 1151.49  67.8 3.5  -0.165 0.052 -0.682 0.072 5  2 
1022 1151.06  64.9 3.7  -0.504 0.039 -0.436 0.089 5  1 
1023 1150.64  60.9 3.3  -0.265 0.047 -0.722 0.075 5  2 
1024 1150.21  55.5 3.4  -0.366 0.052 -0.716 0.083 5  2 
1025 1149.79  61.4 3.3  -0.217 0.046 -0.583 0.073 5  2 
1026 1149.36  25.2 2.7  -0.649 0.031 -0.537 0.110 5  1 
1026 1149.36  35.0 2.9   0.081 0.032 -0.861 0.062 5  5 
1027 1148.94  65.9 3.0  -0.222 0.038 -0.549 0.052 5  2 
1028 1148.51  39.5 2.7  -0.559 0.017 -0.578 0.049 5  1 
1028 1148.51  22.1 2.4   0.260 0.018 -1.026 0.073 5  5 
1029 1148.09  65.6 3.0  -0.367 0.037 -0.561 0.064 5  2 
1030 1147.66  68.4 2.9  -0.220 0.038 -0.786 0.055 5  2 
1031 1147.24  62.6 3.3  -0.048 0.051 -0.715 0.073 5  2 
1032 1146.82  53.4 3.0   0.116 0.039 -0.965 0.067 5  5 
1033 1146.39  57.5 3.4   0.194 0.031 -0.922 0.079 5  5 
1034 1145.97  56.2 3.1   0.173 0.027 -0.848 0.068 5  5 
1035 1145.54  50.3 2.7   0.287 0.028 -1.024 0.058 5  5 
1036 1145.12  49.5 3.1   0.234 0.037 -0.997 0.080 5  5 
1037 1144.69  48.1 3.2   0.244 0.027 -0.940 0.081 5  5 
1038 1144.27  53.3 3.1   0.147 0.031 -0.882 0.076 5  5 
1039 1143.84  41.2 3.0   0.193 0.030 -0.854 0.088 5  5 
1040 1143.42  44.4 2.6   0.216 0.019 -0.963 0.056 5  5 
1041 1142.99  39.8 3.0   0.178 0.034 -1.008 0.091 5  5 
1042 1142.57  36.6 2.7   0.144 0.031 -1.028 0.078 5  5 
1043 1142.14  49.3 3.6   0.218 0.030 -0.854 0.100 5  5 
1044 1141.72  40.3 2.6   0.207 0.020 -0.987 0.065 5  5 
1045 1141.30  39.0 2.7   0.212 0.027 -0.886 0.073 5  5 
1046 1140.87  40.9 2.6   0.256 0.024 -1.007 0.067 5  5 
1047 1140.45  49.6 3.4   0.236 0.027 -0.946 0.087 5  5 
1048 1140.02  43.2 2.7   0.206 0.027 -0.829 0.070 5  5 
1049 1139.60  48.2 3.2   0.204 0.027 -0.973 0.085 5  5 
1050 1139.17  48.3 2.7   0.273 0.021 -0.983 0.065 5  5 
1051 1138.75  48.0 2.6   0.274 0.019 -1.013 0.059 5  5 
1052 1138.32  50.8 2.6   0.286 0.018 -1.155 0.050 5  5 
1053 1137.90  48.0 2.3   0.270 0.017 -1.042 0.043 5  5 
1054 1137.47  52.8 2.5   0.287 0.014 -1.120 0.049 5  5 
1055 1137.05  52.8 2.7   0.303 0.018 -1.024 0.059 5  5 
1056 1136.62  46.4 2.5   0.281 0.016 -0.996 0.054 5  5 
1057 1136.20  41.6 2.5   0.268 0.020 -1.030 0.067 5  5 
1058 1135.78  43.9 2.6   0.264 0.021 -1.059 0.061 5  5 
1059 1135.35  42.2 2.5   0.255 0.018 -0.951 0.053 5  5 
1060 1134.93  43.1 2.8   0.215 0.021 -1.003 0.076 5  4 
1061 1134.50  47.1 2.6   0.243 0.015 -0.988 0.053 5  4 
1062 1134.08  44.3 2.5   0.297 0.016 -1.091 0.052 5  4 
1063 1133.65  44.7 2.4   0.274 0.017 -1.041 0.040 5  4 
1064 1133.23  40.7 2.5   0.253 0.020 -0.985 0.065 5  4 
1065 1132.80  47.7 3.6   0.207 0.023 -0.790 0.099 5  4 
1066 1132.38  38.7 2.4   0.221 0.019 -1.011 0.045 5  4 
1067 1131.95  40.3 2.8   0.175 0.024 -0.823 0.082 5  4 
1068 1131.53  34.4 2.4   0.178 0.023 -0.982 0.070 5  4 
1069 1131.10  41.6 2.4   0.171 0.019 -0.920 0.050 5  4 
1070 1130.68  41.6 2.5   0.171 0.016 -1.046 0.055 5  4 
1071 1130.26  47.2 2.5   0.091 0.018 -0.894 0.057 5  4 
1072 1129.83  49.0 3.2   0.118 0.020 -1.029 0.081 5  4 
1073 1129.41  30.0 1.7   0.129 0.018 -0.912 0.057 5  4 
1074 1128.98  40.4 2.6   0.088 0.019 -1.015 0.064 5  4 
1075 1128.56  45.6 3.5   0.054 0.025 -0.974 0.100 5  4 
1076 1128.13  38.3 2.5   0.094 0.021 -0.937 0.076 5  4 
1077 1127.71  38.7 2.6   0.131 0.021 -0.963 0.070 5  4 
1078 1127.28  39.2 2.7   0.185 0.030 -0.947 0.070 5  4 
1079 1126.86  33.5 2.8   0.175 0.023 -1.105 0.086 5  4 
1080 1126.43  33.5 2.4   0.145 0.029 -1.017 0.076 5  4 
1081 1126.01  34.0 2.5   0.171 0.024 -1.164 0.051 5  4 
1082 1125.58  34.3 2.7   0.142 0.028 -1.008 0.080 5  4 
1083 1125.16  30.4 2.7   0.157 0.041 -0.921 0.079 5  4 
1084 1124.74  35.5 3.3   0.129 0.050 -0.886 0.130 5  4 
1085 1124.31  27.8 2.4   0.173 0.033 -1.004 0.060 5  4 
1086 1123.89  29.2 3.3   0.055 0.043 -0.657 0.160 5  4 
1087 1123.46  34.4 3.6   0.185 0.061 -0.561 0.170 5  4 
1088 1123.04  32.9 3.4   0.155 0.053 -0.802 0.140 5  4 
1089 1122.61  33.8 4.1   0.372 0.099 -1.082 0.170 5  4 
1090 1122.19  32.8 3.8   0.088 0.042 -0.806 0.170 5  4 
1091 1121.76  19.5 2.6   0.060 0.032 -1.130 0.140 5  4 
1092 1121.34  33.2 3.3   0.664 0.063 -1.103 0.140 5  4 
1093 1120.91  22.9 3.0   0.176 0.030 -1.246 0.048 5  4 
1094 1120.49  22.7 2.2   0.123 0.025 -1.115 0.041 5  4 
1095 1120.06  23.7 2.5   0.122 0.059 -1.380 0.110 5  4 
1096 1119.64  23.8 2.3   0.170 0.044 -1.250 0.093 5  4 
1097 1119.22  20.2 2.2   0.075 0.034 -1.153 0.084 5  3 
1098 1118.79  25.4 2.9   0.026 0.026 -0.861 0.120 5  3 
1099 1118.37  25.1 2.5  -0.006 0.018 -0.932 0.093 5  3 
1100 1117.94  26.5 2.2   0.042 0.015 -1.010 0.060 5  3 
1101 1117.52  34.3 2.3   0.032 0.016 -1.037 0.069 5  3 
1102 1117.09  38.1 2.2   0.031 0.011 -0.975 0.038 5  3 
1103 1116.67  38.3 2.1   0.023 0.011 -0.983 0.045 5  3 
1104 1116.24  30.1 2.2   0.016 0.014 -1.007 0.051 5  3 
1105 1115.82  23.8 2.5  -0.025 0.025 -0.782 0.100 5  3 
1106 1115.39  19.6 1.5  -0.042 0.017 -1.071 0.053 5  3 
1107 1114.97  25.1 2.4   0.032 0.017 -1.158 0.088 5  3 
1108 1114.54  24.7 2.0   0.029 0.018 -0.901 0.045 5  3 
1109 1114.12  26.5 2.4   0.084 0.015 -1.299 0.076 5  3 
1110 1113.70  28.6 2.1   0.006 0.013 -0.960 0.062 5  3 
1111 1113.27  32.8 2.2   0.024 0.014 -1.016 0.060 5  3 
1112 1112.85  36.7 2.5   0.003 0.017 -0.927 0.084 5  3 
1113 1112.42  32.0 2.5   0.041 0.018 -0.943 0.077 5  3 
1114 1112.00  33.3 2.0   0.017 0.010 -1.000 0.035 5  3 
1115 1111.57  36.0 2.0   0.036 0.009 -1.088 0.022 5  3 
1116 1111.15  47.5 3.1   0.025 0.018 -0.976 0.088 5  3 
1117 1110.72  42.4 2.1   0.007 0.010 -0.994 0.046 5  3 
1118 1110.30  45.1 2.2   0.030 0.011 -1.006 0.039 5  3 
1119 1109.87  36.7 2.4   0.014 0.011 -0.886 0.054 5  3 
1120 1109.45  36.9 1.9   0.014 0.010 -1.100 0.044 5  3 
1121 1109.02  34.8 2.1   0.069 0.013 -0.984 0.042 5  3 
1121 1109.02   7.4 1.0   1.067 0.022 -1.411 0.067 5  6 
1122 1108.60  32.5 2.3   0.028 0.019 -0.884 0.072 5  3 
1123 1108.18  27.3 2.2   0.066 0.017 -1.122 0.069 5  3 
1123 1108.18   6.8 1.0   1.197 0.024 -1.367 0.071 5  6 
1124 1107.75  34.6 3.1  -0.018 0.031 -0.877 0.150 5  3 
1125 1107.33  35.7 2.1   0.028 0.010 -0.941 0.038 5  3 
1125 1107.33  11.3 1.7   1.063 0.038 -1.145 0.110 5  6 
1126 1106.90  58.3 2.0   0.020 0.007 -1.043 0.030 5  3 
1127 1106.48  69.6 2.1   0.015 0.006 -0.965 0.024 5  3 
1127 1106.48  12.8 2.1   1.207 0.054 -1.379 0.180 5  6 
1128 1106.05  61.3 2.1   0.017 0.006 -0.998 0.025 5  3 
1128 1106.05   8.4 1.0   1.285 0.020 -1.750 0.058 5  6 
1129 1105.63  39.8 2.0   0.015 0.010 -1.085 0.047 5  3 
1130 1105.20  29.8 4.2  -0.181 0.058 -0.100 0.290 5  3 
1131 1104.78  26.2 3.4  -0.027 0.034 -0.814 0.150 5  3 
1132 1104.35  26.6 4.6  -0.075 0.067 -0.769 0.370 5  3 
1133 1103.93  25.8 2.1  -0.045 0.016 -1.011 0.068 5  3 
1134 1103.50  34.0 3.1  -0.083 0.029 -0.712 0.130 5  3 
1135 1103.08  13.8 1.5   0.013 0.021 -0.789 0.068 5  3 
1136 1102.66  38.0 5.0   0.526 0.370 -0.895 0.200 5  3 
1137 1102.23   6.2 0.9  -0.117 0.026 -0.956 0.076 5  3 
1138 1101.81  25.8 3.8   0.144 0.089 -0.904 0.230 5  3 
1139 1101.38  31.5 5.2   0.563 0.410 -0.646 0.190 5  3 
1142 1100.11   6.7 0.9   1.175 0.024 -1.189 0.069 5  6 
1143 1099.68   4.7 0.9   1.118 0.034 -1.067 0.100 5  6 
1172 1087.37   5.3 0.9   1.464 0.030 -2.206 0.089 5  7 
1194 1078.03   8.5 0.9   1.806 0.019 -1.458 0.055 5  7 
1195 1077.60   7.0 0.9   1.965 0.023 -1.833 0.066 5  7 
1198 1076.33   5.2 0.9   1.775 0.030 -1.524 0.089 5  7 
1507  945.12  14.5 2.1   7.084 0.024 -2.504 0.059 6  0 
1508  944.70  21.6 2.4   7.088 0.049 -2.610 0.180 6  0 
1509  944.27  21.3 1.8   7.101 0.013 -2.605 0.045 6  0 
1510  943.85  24.2 2.0   7.154 0.019 -2.740 0.067 6  0 
1511  943.42  23.9 2.1   7.140 0.015 -2.557 0.058 6  0 
1512  943.00  24.4 2.0   7.128 0.021 -2.381 0.088 6  0 
1513  942.57  25.1 2.0   7.130 0.017 -2.559 0.055 6  0 
1514  942.15  24.6 1.9   7.146 0.013 -2.527 0.059 6  0 
1515  941.72  26.1 2.4   7.124 0.016 -2.434 0.079 6  0 
1516  941.30  29.4 2.2   7.105 0.013 -2.489 0.054 6  0 
1517  940.88  24.0 1.9   7.119 0.014 -2.455 0.062 6  0 
1518  940.45  26.5 2.2   7.134 0.019 -2.497 0.081 6  0 
1519  940.03  25.5 2.1   7.123 0.014 -2.519 0.069 6  0 
1520  939.60  23.2 2.0   7.149 0.015 -2.461 0.040 6  0 
1521  939.18  22.8 2.0   7.144 0.016 -2.481 0.066 6  0 
1522  938.75  21.9 2.3   7.139 0.017 -2.446 0.074 6  0 
1523  938.33  24.3 2.2   7.144 0.016 -2.541 0.060 6  0 
1524  937.90  17.9 1.7   7.140 0.034 -2.795 0.120 6  0 
1525  937.48  15.7 1.4   7.046 0.023 -2.744 0.078 6  0 
1526  937.05  19.7 2.3   7.160 0.019 -2.572 0.089 6  0 
1527  936.63  22.2 1.9   7.179 0.018 -2.623 0.040 6  0 
1528  936.20  16.1 2.2   7.096 0.022 -2.469 0.068 6  0 
1529  935.78  13.9 2.4   7.139 0.030 -2.403 0.110 6  0 
1530  935.36  21.6 3.3   7.151 0.044 -2.529 0.190 6  0 
1531  934.93  17.9 2.3   7.185 0.021 -2.533 0.079 6  0 
1532  934.51  17.7 2.5   7.249 0.027 -2.825 0.110 6  0 
1533  934.08  16.3 3.0   7.188 0.081 -2.632 0.370 6  0 
1534  933.66  10.9 2.1   7.147 0.065 -2.164 0.160 6  0 
1535  933.23  13.2 2.2   7.248 0.032 -2.431 0.070 6  0 
1566  920.07  15.8 2.2   7.254 0.024 -1.926 0.086 6  1 
1567  919.64  21.1 2.4   7.312 0.024 -2.098 0.089 6  1 
1568  919.22  13.5 1.9   7.253 0.022 -2.074 0.086 6  1 
1569  918.80  15.8 2.2   7.253 0.036 -1.955 0.130 6  1 
1746  843.64  27.5 3.6   9.966 0.093 -7.173 0.210 7  1 
1749  842.36  14.7 2.5  10.097 0.070 -7.151 0.100 7  1 
1750  841.94  19.9 3.5  10.372 0.140 -7.112 0.130 7  1 
1751  841.51  19.9 3.5  10.372 0.140 -7.112 0.130 7  1 
1752  841.09  19.2 2.5  10.193 0.048 -7.329 0.110 7  1 
1753  840.67  23.9 2.6  10.330 0.047 -7.306 0.092 7  1 
1754  840.24  28.2 2.6  10.354 0.034 -7.503 0.082 7  1 
1755  839.82  38.6 2.8  10.380 0.021 -7.319 0.076 7  1 
1756  839.39  28.0 2.5  10.366 0.037 -7.625 0.054 7  1 
1757  838.97  27.6 2.4  10.284 0.027 -7.538 0.042 7  1 
1758  838.54  27.7 2.7  10.177 0.030 -7.490 0.100 7  1 
1759  838.12  22.7 2.1  10.043 0.021 -7.488 0.044 7  0 
1760  837.69  23.6 2.1  10.120 0.029 -7.841 0.073 7  0 
1761  837.27  23.9 2.2  10.111 0.017 -7.578 0.056 7  0 
1762  836.84  24.9 2.6  10.069 0.020 -7.686 0.110 7  0 
1763  836.42  28.5 2.3  10.059 0.015 -7.618 0.050 7  0 
1764  835.99  27.1 3.3   9.994 0.039 -7.359 0.200 7  0 
1765  835.57  32.7 2.1  10.068 0.011 -7.731 0.050 7  0 
1766  835.15  41.7 2.4  10.064 0.013 -7.709 0.058 7  0 
1767  834.72  49.8 1.9  10.081 0.007 -7.776 0.033 7  0 
1768  834.30  63.7 2.1  10.058 0.007 -7.777 0.029 7  0 
1769  833.87  67.3 2.0  10.065 0.006 -7.710 0.025 7  0 
1770  833.45  59.6 1.9  10.059 0.006 -7.781 0.020 7  0 
1771  833.02  61.3 2.1  10.070 0.007 -7.733 0.030 7  0 
1772  832.60  54.6 2.1  10.069 0.007 -7.693 0.029 7  0 
1773  832.17  54.6 2.1  10.079 0.008 -7.682 0.032 7  0 
1774  831.75  54.4 2.0  10.091 0.007 -7.688 0.027 7  0 
1775  831.32  51.0 2.1  10.066 0.009 -7.595 0.035 7  0 
1776  830.90  45.2 2.1  10.043 0.010 -7.559 0.034 7  0 
1777  830.47  42.8 2.1  10.065 0.008 -7.700 0.035 7  0 
1778  830.05  47.2 2.2  10.062 0.009 -7.641 0.034 7  0 
1779  829.63  47.0 2.1  10.043 0.009 -7.636 0.038 7  0 
1780  829.20  51.7 2.3  10.015 0.011 -7.556 0.041 7  0 
1781  828.78  59.6 2.1  10.030 0.007 -7.628 0.028 7  0 
1782  828.35  62.5 2.1  10.016 0.007 -7.566 0.027 7  0 
1783  827.93  72.3 2.0  10.004 0.005 -7.602 0.022 7  0 
1784  827.50  80.4 2.2   9.990 0.005 -7.573 0.024 7  0 
1785  827.08  84.5 2.1   9.987 0.005 -7.561 0.019 7  0 
1786  826.65  75.5 2.2  10.013 0.006 -7.564 0.025 7  0 
1787  826.23  62.6 2.2  10.006 0.007 -7.598 0.031 7  0 
1788  825.80  58.8 2.3  10.011 0.009 -7.498 0.039 7  0 
1789  825.38  55.5 2.1  10.018 0.007 -7.457 0.034 7  0 
1790  824.95  60.0 2.3  10.050 0.008 -7.617 0.034 7  0 
1791  824.53  53.7 2.1  10.052 0.008 -7.653 0.034 7  0 
1792  824.11  43.3 2.0  10.038 0.010 -7.637 0.043 7  0 
1793  823.68  48.1 2.3  10.037 0.011 -7.584 0.046 7  0 
1794  823.26  48.1 2.2  10.019 0.009 -7.503 0.037 7  0 
1795  822.83  37.2 2.2  10.061 0.013 -7.692 0.043 7  0 
1796  822.41  29.1 2.1  10.090 0.015 -7.626 0.037 7  0 
1797  821.98  29.2 2.5  10.077 0.026 -7.722 0.074 7  0 
1798  821.56  35.7 2.8  10.005 0.022 -7.275 0.110 7  0 
1799  821.13  20.6 1.9  10.077 0.022 -7.408 0.092 7  0 
1800  820.71  18.9 1.9  10.077 0.018 -7.566 0.056 7  0 
1801  820.28  18.1 2.2  10.086 0.020 -7.509 0.061 7  0 
1802  819.86  24.0 2.3  10.078 0.025 -7.479 0.120 7  0 
1804  819.01  15.5 2.3  10.082 0.038 -7.572 0.170 7  0 
1806  818.16  17.3 3.4  10.202 0.035 -7.789 0.200 7  0 
1809  816.89   6.9 0.9  10.102 0.023 -7.900 0.067 7  0 
1650  884.40  12.2 1.6  10.233 0.033 -6.585 0.098 8  0 
1654  882.70  13.8 1.9  10.242 0.024 -6.641 0.100 8  0 
1655  882.28  19.2 2.2  10.161 0.021 -6.491 0.110 8  0 
1656  881.85  15.1 1.9  10.150 0.022 -6.602 0.063 8  0 
1657  881.43  21.3 2.2  10.194 0.017 -6.532 0.050 8  0 
1658  881.00  19.5 1.7  10.113 0.018 -6.357 0.049 8  0 
1659  880.58  24.0 2.2  10.155 0.025 -6.408 0.100 8  0 
1660  880.16  25.0 2.1  10.170 0.015 -6.593 0.050 8  0 
1661  879.73  32.2 2.2  10.132 0.016 -6.487 0.060 8  0 
1662  879.31  35.5 2.0  10.120 0.012 -6.407 0.044 8  0 
1663  878.88  37.0 2.2  10.124 0.012 -6.439 0.048 8  0 
1664  878.46  37.7 2.1  10.138 0.012 -6.458 0.046 8  0 
1665  878.03  41.6 2.2  10.159 0.013 -6.421 0.053 8  0 
1666  877.61  47.3 2.3  10.200 0.011 -6.508 0.047 8  0 
1667  877.18  53.0 2.1  10.192 0.009 -6.479 0.034 8  0 
1668  876.76  57.6 2.1  10.217 0.008 -6.512 0.032 8  0 
1669  876.33  56.8 1.9  10.189 0.006 -6.495 0.017 8  0 
1670  875.91  44.7 1.9  10.186 0.006 -6.566 0.017 8  0 
1671  875.48  53.4 2.2  10.142 0.009 -6.428 0.034 8  0 
1672  875.06  53.7 2.1  10.151 0.008 -6.506 0.030 8  0 
1673  874.64  61.4 2.1  10.151 0.007 -6.467 0.029 8  0 
1674  874.21  74.8 2.2  10.148 0.007 -6.439 0.027 8  0 
1675  873.79  76.3 2.1  10.150 0.006 -6.470 0.025 8  0 
1676  873.36  73.2 2.1  10.154 0.006 -6.484 0.022 8  0 
1677  872.94  71.7 2.1  10.144 0.007 -6.473 0.029 8  0 
1678  872.51  71.8 2.0  10.132 0.005 -6.395 0.025 8  0 
1679  872.09  69.0 2.0  10.129 0.006 -6.440 0.024 8  0 
1680  871.66  69.7 2.0  10.138 0.007 -6.463 0.026 8  0 
1681  871.24  68.8 2.2  10.138 0.006 -6.454 0.026 8  0 
1682  870.81  64.9 2.1  10.131 0.007 -6.453 0.026 8  0 
1683  870.39  62.8 2.2  10.119 0.008 -6.378 0.030 8  0 
1684  869.96  59.9 2.0  10.130 0.008 -6.458 0.030 8  0 
1685  869.54  58.8 2.1  10.118 0.007 -6.428 0.030 8  0 
1686  869.12  58.6 2.1  10.140 0.008 -6.488 0.031 8  0 
1687  868.69  59.9 2.1  10.143 0.008 -6.458 0.032 8  0 
1688  868.27  60.1 2.0  10.142 0.007 -6.472 0.025 8  0 
1689  867.84  60.0 1.9  10.133 0.007 -6.425 0.026 8  0 
1690  867.42  61.5 2.1  10.154 0.007 -6.422 0.026 8  0 
1691  866.99  63.5 2.2  10.158 0.008 -6.438 0.030 8  0 
1692  866.57  65.3 2.0  10.160 0.007 -6.505 0.030 8  0 
1693  866.14  66.2 2.2  10.161 0.007 -6.418 0.028 8  0 
1694  865.72  63.5 2.1  10.174 0.006 -6.448 0.025 8  0 
1695  865.29  65.0 2.1  10.170 0.008 -6.527 0.032 8  0 
1696  864.87  63.9 2.0  10.171 0.007 -6.491 0.028 8  0 
1697  864.44  64.2 2.1  10.179 0.006 -6.475 0.024 8  0 
1698  864.02  69.5 2.2  10.175 0.007 -6.471 0.028 8  0 
1699  863.59  67.3 2.1  10.175 0.007 -6.436 0.028 8  0 
1700  863.17  65.2 2.2  10.174 0.007 -6.415 0.031 8  0 
1701  862.75  65.7 2.2  10.192 0.008 -6.487 0.032 8  0 
1702  862.32  71.0 2.2  10.188 0.007 -6.448 0.027 8  0 
1703  861.90  69.5 2.0  10.194 0.005 -6.468 0.021 8  0 
1704  861.47  72.7 2.0  10.199 0.006 -6.476 0.022 8  0 
1705  861.05  77.1 2.1  10.215 0.006 -6.524 0.024 8  0 
1706  860.62  81.5 2.1  10.204 0.006 -6.517 0.024 8  0 
1707  860.20  80.8 2.1  10.216 0.005 -6.506 0.021 8  0 
1708  859.77  83.5 2.0  10.219 0.005 -6.566 0.020 8  0 
1709  859.35  86.5 2.0  10.228 0.005 -6.560 0.020 8  0 
1710  858.92  86.6 2.0  10.212 0.005 -6.515 0.018 8  0 
1711  858.50  91.1 2.0  10.220 0.004 -6.520 0.018 8  0 
1712  858.07  90.0 2.1  10.213 0.005 -6.500 0.021 8  0 
1713  857.65  90.9 2.1  10.227 0.005 -6.558 0.018 8  0 
1714  857.23  84.5 2.0  10.219 0.005 -6.595 0.022 8  0 
1715  856.80  85.4 2.0  10.230 0.005 -6.526 0.021 8  0 
1716  856.38  81.6 2.1  10.231 0.005 -6.566 0.021 8  0 
1717  855.95  80.2 2.1  10.254 0.006 -6.602 0.025 8  0 
1718  855.53  71.8 2.1  10.264 0.006 -6.619 0.021 8  0 
1719  855.10  68.3 2.1  10.245 0.007 -6.541 0.026 8  0 
1720  854.68  64.8 2.1  10.251 0.007 -6.556 0.026 8  0 
1721  854.25  59.0 2.2  10.247 0.008 -6.552 0.032 8  0 
1722  853.83  50.0 1.9  10.260 0.008 -6.552 0.029 8  0 
1723  853.40  46.0 2.1  10.237 0.009 -6.552 0.039 8  0 
1724  852.98  44.9 1.8  10.233 0.009 -6.607 0.031 8  0 
1725  852.55  48.1 2.3  10.245 0.010 -6.559 0.037 8  0 
1726  852.13  40.8 1.6  10.222 0.010 -6.585 0.034 8  0 
1727  851.71  42.8 2.3  10.296 0.009 -6.665 0.038 8  0 
1729  850.86  30.2 1.8  10.250 0.012 -6.621 0.032 8  0 
1730  850.43  31.5 2.2  10.267 0.012 -6.622 0.036 8  0 
1731  850.01  28.5 2.0  10.214 0.021 -6.432 0.055 8  0 
1732  849.58  35.8 2.7  10.280 0.021 -6.683 0.083 8  0 
1733  849.16  32.3 2.4  10.275 0.017 -6.661 0.066 8  0 
1734  848.73  40.3 2.5  10.307 0.019 -6.647 0.051 8  0 
1735  848.31  41.3 2.7  10.348 0.024 -6.663 0.074 8  0 
1736  847.88  38.8 2.6  10.313 0.020 -6.695 0.068 8  0 
1737  847.46  35.5 2.7  10.310 0.022 -6.707 0.088 8  0 
1738  847.03  35.3 2.3  10.289 0.016 -6.573 0.051 8  0 
1739  846.61  34.3 2.2  10.305 0.015 -6.718 0.050 8  0 
1740  846.19  29.6 2.5  10.298 0.014 -6.683 0.071 8  0 
1741  845.76  23.9 2.4  10.317 0.019 -6.668 0.081 8  0 
1748  842.79  22.3 3.4  10.239 0.049 -6.733 0.180 8  0 
1780  829.20  13.5 2.1  10.850 0.034 -4.659 0.120 9  0 
1795  822.83  22.2 2.7  10.843 0.048 -4.773 0.210 9  0 
1796  822.41  20.0 2.1  10.843 0.021 -4.988 0.059 9  0 
1797  821.98  18.7 2.5  10.851 0.037 -4.968 0.120 9  0 
1799  821.13  14.5 2.3  10.813 0.041 -5.031 0.087 9  0 
1800  820.71  11.9 1.9  10.910 0.035 -5.146 0.110 9  0 
1801  820.28  13.7 1.6  10.900 0.027 -4.989 0.076 9  0 
1803  819.43  23.3 3.6  11.001 0.054 -5.533 0.290 9  0 
1805  818.59  11.9 1.4  10.894 0.020 -4.792 0.071 9  0 
1810  816.46   7.4 0.9  10.816 0.021 -5.254 0.063 9  0 


==> table2.txt <==
Title: High Sensitivity Observations of the Water Megamasers of NGC 1068
Authors: J. F. Gallimore and C. M. V. Impellizzeri
Table: Component C (jet) maser positions and velocities
================================================================================
Byte-by-byte Description of file: CC-mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  4 I4     --      Channel       Channel Number
   6- 12 F7.2   km/s    V(LSRK)       Recessional Velocity (LSRK)
  14- 17 F4.1   mJy     Flux          Integrated flux density
  19- 21 F3.1   mJy     FluxUnc       Flux density uncertainty
  23- 27 F5.2   mas     RAOffset      East offset
  29- 32 F4.2   mas     RAOffsetUnc   East offset uncertainty
  34- 39 F6.2   mas     DecOffset     North offset
  41- 44 F4.2   mas     DecOffsetUnc  North offset uncertainty
--------------------------------------------------------------------------------
Note (1):   Offsets are relative to
     	    RA(J2000) = 02h 42m 40.70905s
	    Dec(J2000) = -00d 00' 47.945"
--------------------------------------------------------------------------------
1321 1024.44  7.2 0.8 65.86 0.02 280.99 0.08 
1325 1022.74  5.9 0.8 65.88 0.03 281.20 0.10 
1327 1021.90  6.8 0.7 65.86 0.03 281.03 0.09 
1328 1021.47  5.8 0.7 55.82 0.03 281.00 0.10 
1329 1021.05  5.6 0.7 65.81 0.03 281.20 0.10 
1330 1020.62  6.7 0.8 65.84 0.03 281.11 0.09 
1331 1020.20  5.6 0.7 65.83 0.03 281.10 0.10 
1332 1019.77  6.6 0.7 65.82 0.03 281.10 0.09 
1333 1019.35  8.2 0.8 65.79 0.02 281.11 0.07 
1335 1018.50  6.0 1.0 55.76 0.07 281.10 0.30 
1337 1017.65  6.1 0.8 65.80 0.03 281.30 0.10 
1341 1015.95  4.7 0.7 55.78 0.04 281.20 0.10 
1349 1012.55  4.1 0.7 65.77 0.04 280.70 0.10 
1393  993.87  4.7 0.7 65.86 0.04 280.90 0.10 
1397  992.17  4.6 0.7 65.77 0.04 281.20 0.10 
1404  989.20  4.6 0.8 59.23 0.04 282.20 0.10 
1407  987.93  6.8 0.7 59.35 0.03 282.33 0.09 
1408  987.50  7.6 0.7 59.30 0.02 282.51 0.08 
1410  986.65  5.5 0.7 59.22 0.03 282.40 0.10 
1411  986.23  7.4 0.7 59.29 0.02 282.25 0.08 
1412  985.80  8.7 0.7 59.30 0.02 282.24 0.07 
1413  985.38 10.5 0.7 59.31 0.02 282.26 0.06 
1414  984.95 11.3 0.7 59.30 0.02 282.31 0.05 
1415  984.53 13.1 0.7 59.30 0.01 282.18 0.04 
1416  984.10 13.5 0.7 59.30 0.01 282.22 0.04 
1417  983.68 13.8 0.7 59.27 0.01 282.29 0.04 
1418  983.26 15.4 0.7 59.28 0.01 282.25 0.04 
1419  982.83 16.0 0.7 59.29 0.01 282.28 0.04 
1420  982.41 14.9 0.7 59.30 0.01 282.29 0.04 
1421  981.98 11.9 0.7 59.31 0.01 282.25 0.05 
1422  981.56 11.8 0.7 59.31 0.01 282.30 0.05 
1423  981.13 10.1 0.7 59.29 0.02 282.42 0.06 
1424  980.71  8.4 0.7 59.34 0.02 282.17 0.07 
1425  980.28  8.2 0.7 59.24 0.02 282.39 0.07 
1427  979.43  6.4 0.7 59.27 0.03 282.15 0.09 
1443  972.64  4.6 0.8 63.46 0.04 281.80 0.10 
1460  965.42  4.2 0.7 63.57 0.04 281.70 0.10 
1565  920.84  6.3 0.7 63.72 0.03 281.67 0.09 

